Prior Constraints-based Reward Model Training for Aligning Large Language Models

Reinforcement learning with human feedback for aligning large language models (LLMs) trains a reward model typically using ranking loss with comparison pairs.However, the training procedure suffers from an inherent problem: the uncontrolled scaling of reward scores during reinforcement learning due to the lack of constraints while training the reward model.This paper proposes a Prior Constraints-based Reward Model (namely PCRM) training method to mitigate this problem. PCRM incorporates prior constraints, specifically, length ratio and cosine similarity between outputs of each comparison pair, during reward model training to regulate optimization magnitude and control score margins. We comprehensively evaluate PCRM by examining its rank correlation with human preferences and its effectiveness in aligning LLMs via RL. Experimental results demonstrate that PCRM significantly improves alignment performance by effectively constraining reward score scaling. As another bonus, our method is easily integrated into arbitrary rank-based alignment methods, such as direct preference optimization, and can yield consistent improvement.

==> figures/data/alpaca/baseline-epoch1-delta-sim_cos_sim.dat <==
sim	delta	label
0.9361740946769714	0.0859375	r
0.9365453124046326	0.09765625	r
0.9791557192802429	0.1328125	r
0.9699491858482361	0.0078125	r
0.9005780816078186	0.1328125	r
0.9304313063621521	0.06640625	r
0.9024351239204407	0.0234375	r
0.96087247133255	0.0078125	r
0.9160637259483337	0.19140625	r
0.9180059432983398	0.0703125	r
0.9312472939491272	0.015625	r
0.9477970004081726	0.03515625	r
0.9108866453170776	0.22265625	r
0.946143627166748	0.14453125	r
0.9602349400520325	0.046875	r
0.9235984683036804	0.10546875	r
0.9513660073280334	0.07421875	r
0.9535393118858337	0.046875	r
0.9441030621528625	0.08984375	r
0.9029974937438965	0.0703125	r
0.9506694674491882	0.046875	r
0.9710876941680908	0.0234375	r
0.9865941405296326	0.0234375	r
0.9190044403076172	0.01953125	r
0.8904114365577698	0.15625	r
0.9580594897270203	0.20703125	r
0.940934419631958	0.0859375	r
0.9137006402015686	0.22265625	r
0.9291454553604126	0.34375	r
0.9921589493751526	0.0625	r
0.9246658086776733	0.3515625	r
0.9506779909133911	0.0546875	r
0.942308247089386	0.15234375	r
0.9775850772857666	0.0390625	r
0.884000301361084	0.03515625	r
0.9801955223083496	0.1015625	r
0.8893716931343079	0.19921875	r
0.927429735660553	0.046875	r
0.9367959499359131	0.0859375	r
0.9232145547866821	0.0703125	r
0.9002110958099365	0.4453125	r
0.9401451349258423	0.015625	r
0.9462252855300903	0.1015625	r
0.9386484026908875	0.1015625	r
0.9390307068824768	0.17578125	r
0.8980855345726013	0.06640625	r
0.9119150638580322	0.0703125	r
0.944523274898529	0.0859375	r
0.9487648606300354	0.0546875	r
0.9471747875213623	0.046875	r
0.9814966320991516	0.015625	r
0.9023908972740173	0.3203125	r
0.9275617599487305	0.171875	r
0.9521389007568359	0.03125	r
0.9556052684783936	0.04296875	r
0.9470815062522888	0.09375	r
0.9731836915016174	0.0546875	r
0.9204676747322083	0.171875	r
0.9865500330924988	0.0078125	r
0.9648696184158325	0.140625	r
0.9758357405662537	0.03125	r
0.914612889289856	0.16796875	r
0.9898534417152405	0.0546875	r
0.9101380705833435	0.0546875	r
0.968670129776001	0.0078125	r
0.9385294318199158	0.0078125	r
0.9295876622200012	0.0078125	r
0.9514049887657166	0.0078125	r
0.9531294703483582	0.078125	r
0.9685198664665222	0.01953125	r
0.9313094019889832	0.1484375	r
0.9327804446220398	0.01953125	r
0.940735399723053	0.0546875	r
0.9379614591598511	0.01171875	r
0.8877367973327637	0.015625	r
0.937127411365509	0.04296875	r
0.9515120983123779	0.078125	r
0.946807861328125	0.078125	r
0.9595707058906555	0.0703125	r
0.9320659637451172	0.078125	r
0.9021487236022949	0.0078125	r
0.8851203918457031	0.0234375	r
0.9443078637123108	0.06640625	r
0.9559289813041687	0.03125	r
0.9279844760894775	0.1328125	r
0.9401329755783081	0.1015625	r
0.907661497592926	0.1328125	r
0.9304653406143188	0.24609375	r
0.9604707360267639	0.0625	r
0.931343674659729	0.0234375	r
0.9696224927902222	0.15625	r
0.8641717433929443	0.13671875	r
0.9482683539390564	0.109375	r
0.9442546963691711	0.0390625	r
0.9497115612030029	0.015625	r
0.9760730862617493	0.0390625	r
0.9800559878349304	0.1484375	r
0.9744282364845276	0.0078125	r
0.9005460143089294	0.109375	r
0.9107937216758728	0.34375	r
0.945565402507782	0.0859375	r
0.9696285128593445	0.0703125	r
0.9489555358886719	0.19140625	r
0.9202240109443665	0.21484375	r
0.9433091282844543	0.17578125	r
0.9304390549659729	0.0625	r
0.9239746928215027	0.125	r
0.9522975087165833	0.0078125	r
0.9324579834938049	0.1171875	r
0.9395527243614197	0.12890625	r
0.9128761291503906	0.03125	r
0.9381023645401001	0.078125	r
0.9192201495170593	0.0546875	r
0.9687122702598572	0.015625	r
0.9165586829185486	0.26171875	r
0.9547919631004333	0.2265625	r
0.9838669896125793	0.0546875	r
0.963458240032196	0.0859375	r
0.9462790489196777	0.046875	r
0.9583245515823364	0.0546875	r
0.9158803820610046	0.046875	r
0.8877567648887634	0.5546875	r
0.9467248916625977	0.22265625	r
0.9676455855369568	0.03125	r
0.9806873798370361	0.078125	r
0.950587809085846	0.12890625	r
0.9453613758087158	0.15625	r
0.9418609738349915	0.078125	r
0.9748227596282959	0.09375	r
0.9049180150032043	0.15234375	r
0.9471820592880249	0.0625	r
0.939579427242279	0.0078125	r
0.936215877532959	0.1796875	r
0.978729784488678	0.01171875	r
0.9099850058555603	0.21875	r
0.9409946203231812	0.14453125	r
0.9875923991203308	0.015625	r
0.9520590901374817	0.0703125	r
0.9675624966621399	0.1796875	r
0.9304676651954651	0.04296875	r
0.952709972858429	0.0078125	r
0.9448976516723633	0.109375	r
0.9218744039535522	0.08984375	r
0.9564476609230042	0.04296875	r
0.9421179890632629	0.03125	r
0.9485127925872803	0.01953125	r
0.9381012320518494	0.046875	r
0.9873566031455994	0.0078125	r
0.9546464681625366	0.046875	r
0.9351972937583923	0.0703125	r
0.9570292830467224	0.0546875	r
0.9692274928092957	0.09375	r
0.9375461935997009	0.1328125	r
0.9551595449447632	0.10546875	r
0.9592542052268982	0.1328125	r
0.9034848809242249	0.14453125	r
0.9458630084991455	0.26953125	r
0.9075003862380981	0.1171875	r
0.9327990412712097	0.1796875	r
0.8981177806854248	0.125	r
0.901201605796814	0.1171875	r
0.9486147165298462	0.36328125	r
0.9544417262077332	0.05859375	r
0.971743106842041	0.02734375	r
0.9630075097084045	0.0703125	r
0.9122602343559265	0.0390625	r
0.9125521779060364	0.046875	r
0.9328649044036865	0.1953125	r
0.9767002463340759	0.00390625	r
0.95990389585495	0.02734375	r
0.9932214617729187	0.015625	r
0.9630201458930969	0.0703125	r
0.9716355204582214	0.0078125	r
0.93538898229599	0.10546875	r
0.9926552772521973	0.01953125	r
0.9782301783561707	0.140625	r
0.9437990784645081	0.109375	r
0.9257137179374695	0.11328125	r
0.9890533089637756	0.0234375	r
0.941798210144043	0.11328125	r
0.9456394910812378	0.08984375	r
0.9279741048812866	0.02734375	r
0.9087168574333191	0.03515625	r
0.9275343418121338	0.015625	r
0.986467182636261	0.015625	r
0.9603877663612366	0.0625	r
0.9414260983467102	0.05859375	r
0.9460524916648865	0.0625	r
0.9251646399497986	0.4375	r
0.9062390327453613	0.0078125	r
0.9815791249275208	0.0078125	r
0.9636950492858887	0.03125	r
0.9566566944122314	0.1171875	r
0.9781597852706909	0.02734375	r
0.9397653937339783	0.140625	r
0.9397481083869934	0.0234375	r
0.9648664593696594	0.08984375	r
0.9516035318374634	0.26171875	r
0.9434413909912109	0.08984375	r
0.9129418730735779	0.171875	r
0.9551640748977661	0.0859375	r
0.9932366609573364	0.015625	r
0.9605123996734619	0.171875	r
0.9862836003303528	0.0703125	r
0.9495664834976196	0.08203125	r
0.9531496167182922	0.1015625	r
0.9183731079101562	0.1640625	r
0.9748761057853699	0.0859375	r
0.9266782402992249	0.0703125	r
0.9749023914337158	0.1328125	r
0.9364979863166809	0.04296875	r
0.9142926335334778	0.0234375	r
0.9262682795524597	0.01171875	r
0.9034583568572998	0.0390625	r
0.9775718450546265	0.0234375	r
0.9303781986236572	0.28125	r
0.8775874972343445	0.0703125	r
0.934512197971344	0.0390625	r
0.9255917072296143	0.16796875	r
0.9599557518959045	0.1171875	r
0.962498664855957	0.17578125	r
0.9450562000274658	0.04296875	r
0.9364192485809326	0.15234375	r
0.9314166307449341	0.015625	r
0.9792205095291138	0.11328125	r
0.9393574595451355	0.03125	r
0.9300899505615234	0.14453125	r
0.9003153443336487	0.427734375	r
0.9251988530158997	0.15625	r
0.9706971049308777	0.0625	r
0.9395557641983032	0.0625	r
0.9080806970596313	0.171875	r
0.9455841183662415	0.00390625	r
0.9491810202598572	0.00390625	r
0.990119457244873	0.0390625	r
0.9473364949226379	0.09375	r
0.91484135389328	0.06640625	r
0.9640017151832581	0.10546875	r
0.9481528401374817	0.00390625	r
0.9411923885345459	0.09375	r
0.9733773469924927	0.13671875	r
0.949832558631897	0.015625	r
0.9616438746452332	0.0390625	r
0.8959082961082458	0.16796875	r
0.9915408492088318	0.015625	r
0.9159772992134094	0.265625	r
0.9869610071182251	0.0078125	r
0.8902818560600281	0.28515625	r
0.947431206703186	0.0625	r
0.9962924718856812	0.0546875	r
0.956651508808136	0.00390625	r
0.9678592681884766	0.0390625	r
0.8957238793373108	0.15625	r
0.9364878535270691	0.08203125	r
0.8715839982032776	0.046875	r
0.9269049167633057	0.015625	r
0.937402606010437	0.0234375	r
0.9402267932891846	0.01171875	r
0.918624222278595	0.0546875	r
0.9489187598228455	0.109375	r
0.9484372735023499	0.03125	r
0.9464751482009888	0.0703125	r
0.9064158797264099	0.08203125	r
0.9866333603858948	0.0234375	r
0.9008874297142029	0.1796875	r
0.9423376321792603	0.16015625	r
0.9431164264678955	0.1875	r
0.9771974086761475	0.015625	r
0.8932375907897949	0.09375	r
0.9408430457115173	0.03125	r
0.888529360294342	0.36328125	r
0.9414560198783875	0.0625	r
0.9248830080032349	0.13671875	r
0.9464035034179688	0.0625	r
0.9466355443000793	0.08984375	r
0.8384155035018921	0.51171875	r
0.925505518913269	0.1484375	r
0.9488513469696045	0.0703125	r
0.9460103511810303	0.12890625	r
0.8979901075363159	0.0625	r
0.9343511462211609	0.046875	r
0.9477840065956116	0.0390625	r
0.960970938205719	0.0390625	r
0.9611947536468506	0.2890625	r
0.9169694781303406	0.04296875	r
0.9491535425186157	0.0234375	r
0.9179713129997253	0.0390625	r
0.9123600721359253	0.20703125	r
0.9208274483680725	0.19140625	r
0.9160093665122986	0.15234375	r
0.9053347110748291	0.14453125	r
0.9281581044197083	0.09375	r
0.9488043785095215	0.03125	r
0.9173279404640198	0.0234375	r
0.9550155401229858	0.15234375	r
0.9290503263473511	0.07421875	r
0.9344235062599182	0.10546875	r
0.9276577234268188	0.1015625	r
0.9373370409011841	0.0546875	r
0.9735528230667114	0.05859375	r
0.9541847705841064	0.20703125	r
0.9325278997421265	0.21484375	r
0.9647248983383179	0.0078125	r
0.9310083389282227	0.0625	r
0.9314906597137451	0.03125	r
0.9348093271255493	0.1171875	r
0.9361472129821777	0.0625	r
0.9554063677787781	0.08203125	r
0.9701852202415466	0.015625	r
0.9827850461006165	0.015625	r
0.9845874905586243	0.1484375	r
0.9470167756080627	0.078125	r
0.952625572681427	0.015625	r
0.929562509059906	0.23828125	r
0.9287219643592834	0.1796875	r
0.9376000761985779	0.125	r
0.9482039213180542	0.05859375	r
0.9199025630950928	0.15234375	r
0.9470188021659851	0.0546875	r
0.9398157596588135	0.16015625	r
0.9742848873138428	0.09765625	r
0.9586601257324219	0.09765625	r
0.9798108339309692	0.0625	r
0.9194700121879578	0.25	r
0.9003219604492188	0.18359375	r
0.950616717338562	0.0703125	r
0.9445266127586365	0.1328125	r
0.9844594597816467	0.08984375	r
0.9476249814033508	0.09375	r
0.921108603477478	0.04296875	r
0.9199743270874023	0.1796875	r
0.9256434440612793	0.1171875	r
0.9749916195869446	0.01171875	r
0.9416781663894653	0.1796875	r
0.9362892508506775	0.17578125	r
0.9275849461555481	0.109375	r
0.9147456288337708	0.0078125	r
0.9868603944778442	0.0234375	r
0.9217231273651123	0.0625	r
0.8942226767539978	0.0859375	r
0.9210931658744812	0.140625	r
0.9323084354400635	0.0390625	r
0.9651610255241394	0.08984375	r
0.9404460787773132	0.28125	r
0.9605354070663452	0.1171875	r
0.9268775582313538	0.03125	r
0.927443265914917	0.0625	r
0.9433153867721558	0.03125	r
0.9716050028800964	0.046875	r
0.9684734344482422	0.22265625	r
0.9592044353485107	0.015625	r
0.9126144647598267	0.3046875	r
0.949193000793457	0.140625	r
0.9492018818855286	0.03125	r
0.9466047286987305	0.0234375	r
0.9571478962898254	0.0546875	r
0.9415085911750793	0.0390625	r
0.9285550713539124	0.109375	r
0.9379554390907288	0.05078125	r
0.888259768486023	0.0078125	r
0.9775134921073914	0.02734375	r
0.9742863178253174	0.046875	r
0.9100742340087891	0.2421875	r
0.9425598382949829	0.03515625	r
0.946763277053833	0.203125	r
0.8974120020866394	0.1015625	r
0.9283106327056885	0.015625	r
0.9455246925354004	0.0625	r
0.9328520894050598	0.0078125	r
0.9436564445495605	0.05078125	r
0.9065738320350647	0.1875	r
0.928197979927063	0.0390625	r
0.9404183626174927	0.1015625	r
0.9184167385101318	0.0234375	r
0.9563567638397217	0.078125	r
0.929741621017456	0.3125	r
0.9562965631484985	0.03515625	r
0.9391134977340698	0.265625	r
0.966722309589386	0.0859375	r
0.9592495560646057	0.0625	r
0.9602269530296326	0.13671875	r
0.8978080153465271	0.146484375	r
0.9805812835693359	0.0625	r
0.9524844288825989	0.0234375	r
0.9443265199661255	0.18359375	r
0.9504250884056091	0.015625	r
0.9296069741249084	0.0859375	r
0.9619266390800476	0.0078125	r
0.9595551490783691	0.125	r
0.955888569355011	0.13671875	r
0.9647364616394043	0.0625	r
0.9289081692695618	0.0234375	r
0.8812958598136902	0.15625	r
0.9438916444778442	0.0234375	r
0.9061221480369568	0.1171875	r
0.9103114604949951	0.171875	r
0.9511097073554993	0.0546875	r
0.9342851638793945	0.14453125	r
0.9785292744636536	0.0625	r
0.948886513710022	0.16015625	r
0.9360682964324951	0.0703125	r
0.9417637586593628	0.3125	r
0.9497811198234558	0.046875	r
0.9836542010307312	0.03125	r
0.9697138667106628	0.01953125	r
0.9197657704353333	0.06640625	r
0.9553961157798767	0.0625	r
0.9356219172477722	0.0859375	r
0.9670405387878418	0.10546875	r
0.9293524622917175	0.10546875	r
0.9613894820213318	0.203125	r
0.9870838522911072	0.015625	r
0.9269525408744812	0.0703125	r
0.9628356099128723	0.03125	r
0.9663298726081848	0.0234375	r
0.9597460627555847	0.015625	r
0.9474647641181946	0.1875	r
0.9309115409851074	0.109375	r
0.9704145193099976	0.09375	r
0.9297693967819214	0.0546875	r
0.9696030020713806	0.0078125	r
0.9174622893333435	0.07421875	r
0.9436522722244263	0.0390625	r
0.9853169918060303	0.015625	r
0.9428433179855347	0.03515625	r
0.9567973613739014	0.125	r
0.9082415103912354	0.20703125	r
0.9472945928573608	0.09375	r
0.938528835773468	0.09375	r
0.9652478098869324	0.12890625	r
0.9590839147567749	0.05859375	r
0.9825760126113892	0.140625	r
0.9658109545707703	0.02734375	r
0.9134756326675415	0.2109375	r
0.9499145746231079	0.03515625	r
0.9153993129730225	0.171875	r
0.9515676498413086	0.1015625	r
0.9408714175224304	0.13671875	r
0.9675878286361694	0.0234375	r
0.9532546401023865	0.296875	r
0.9477461576461792	0.0390625	r
0.9510025382041931	0.0078125	r
0.9467133283615112	0.0546875	r
0.9339539408683777	0.109375	r
0.9658976197242737	0.0078125	r
0.9167672991752625	0.171875	r
0.884350597858429	0.125	r
0.9438766837120056	0.08984375	r
0.9261080622673035	0.140625	r
0.9584304690361023	0.1875	r
0.9623535871505737	0.046875	r
0.940747857093811	0.07421875	r
0.9334172606468201	0.0546875	r
0.946685254573822	0.21875	r
0.9652809500694275	0.015625	r
0.9202806949615479	0.02734375	r
0.967748761177063	0.046875	r
0.9059039950370789	0.0546875	r
0.9346137642860413	0.09765625	r
0.934130847454071	0.0078125	r
0.9444153308868408	0.015625	r
0.9525386095046997	0.01171875	r
0.9532999992370605	0.078125	r
0.8844215869903564	0.0546875	r
0.9515184760093689	0.125	r
0.9635336995124817	0.0234375	r
0.9068148732185364	0.0625	r
0.9419540762901306	0.0078125	r
0.9639929533004761	0.140625	r
0.964059591293335	0.0625	r
0.9284314513206482	0.109375	r
0.9767075181007385	0.0078125	r
0.9530038833618164	0.08984375	r
0.9659263491630554	0.08203125	r
0.9592106342315674	0.1953125	r
0.932200014591217	0.015625	r
0.9565296173095703	0.11328125	r
0.9489412903785706	0.17578125	r
0.9564418196678162	0.0703125	r
0.9382241368293762	0.1171875	r
0.9348767399787903	0.21484375	r
0.8997625112533569	0.0390625	r
0.9656760096549988	0.09375	r
0.9675309658050537	0.06640625	r
0.8913200497627258	0.0546875	r
0.9911643862724304	0.015625	r
0.9338775873184204	0.0390625	r
0.9643059372901917	0.171875	r
0.9524009823799133	0.171875	r
0.9219971299171448	0.08203125	r
0.9385053515434265	0.125	r
0.9715452790260315	0.0390625	r
0.9321082830429077	0.0234375	r
0.9570093154907227	0.09375	r
0.9725182056427002	0.37109375	r
0.9669344425201416	0.09375	r
0.9398055076599121	0.125	r
0.959553062915802	0.02734375	r
0.9392268657684326	0.0078125	r
0.9223421812057495	0.03125	r
0.9626671075820923	0.0078125	r
0.9548772573471069	0.05859375	r
0.9574271440505981	0.03125	r
0.9439308643341064	0.15234375	r
0.9558645486831665	0.0234375	r
0.9715988636016846	0.12890625	r
0.9176377058029175	0.015625	r
0.946546196937561	0.11328125	r
0.9403830170631409	0.00390625	r
0.9675446152687073	0.0859375	r
0.9203320741653442	0.0703125	r
0.928466260433197	0.015625	r
0.9176970720291138	0.0390625	r
0.9618289470672607	0.0390625	r
0.936841607093811	0.0859375	r
0.9260550141334534	0.06640625	r
0.960610032081604	0.15234375	r
0.9703073501586914	0.0859375	r
0.9399599432945251	0.046875	r
0.9514586925506592	0.14453125	r
0.903549313545227	0.015625	r
0.9528436660766602	0.03515625	r
0.9182654619216919	0.26953125	r
0.9740839600563049	0.08984375	r
0.9309191703796387	0.0390625	r
0.9585276246070862	0.0390625	r
0.9637230038642883	0.0234375	r
0.923196017742157	0.0703125	r
0.8968279361724854	0.0859375	r
0.9517129063606262	0.0859375	r
0.9106273651123047	0.015625	r
0.9162600636482239	0.046875	r
0.8892329931259155	0.203125	r
0.9498535990715027	0.0703125	r
0.9705585241317749	0.01953125	r
0.8902206420898438	0.19921875	r
0.9976377487182617	0.015625	r
0.9632532596588135	0.015625	r
0.9634906053543091	0.03125	r
0.9711489081382751	0.03125	r
0.910402238368988	0.19140625	r
0.9695003032684326	0.10546875	r
0.9852226376533508	0.03125	r
0.9226594567298889	0.21484375	r
0.969456136226654	0.0546875	r
0.9262539148330688	0.05859375	r
0.9299250841140747	0.0859375	r
0.9637901782989502	0.03125	r
0.9699766039848328	0.0390625	r
0.9423298239707947	0.1875	r
0.9036808013916016	0.046875	r
0.9328689575195312	0.109375	r
0.9386890530586243	0.015625	r
0.938677966594696	0.12109375	r
0.9475736618041992	0.046875	r
0.9807544946670532	0.0390625	r
0.9238303899765015	0.015625	r
0.9209595322608948	0.078125	r
0.8586201667785645	0.0234375	r
0.9472984075546265	0.0546875	r
0.9121861457824707	0.125	r
0.9598053693771362	0.109375	r
0.954824686050415	0.22265625	r
0.9354796409606934	0.0625	r
0.9552803039550781	0.17578125	r
0.937356173992157	0.09375	r
0.9370414018630981	0.07421875	r
0.9043194651603699	0.0703125	r
0.9655521512031555	0.01953125	r
0.9474678039550781	0.03125	r
0.9277462363243103	0.2109375	r
0.9044856429100037	0.25	r
0.893984854221344	0.015625	r
0.9367127418518066	0.02734375	r
0.9226765036582947	0.03125	r
0.9596772193908691	0.125	r
0.938038170337677	0.16015625	r
0.94819575548172	0.03125	r
0.8859722018241882	0.27734375	r
0.9392569065093994	0.1171875	r
0.9725384712219238	0.0546875	r
0.9161071181297302	0.1875	r
0.914919376373291	0.0234375	r
0.941250205039978	0.0078125	r
0.909162700176239	0.31640625	r
0.9881125688552856	0.0859375	r
0.9536707997322083	0.0234375	r
0.9499994516372681	0.06640625	r
0.95378178358078	0.0390625	r
0.9210240244865417	0.01953125	r
0.9477845430374146	0.0234375	r
0.95808345079422	0.0078125	r
0.9830338954925537	0.0546875	r
0.919969379901886	0.0625	r
0.9178454279899597	0.27734375	r
0.9324491620063782	0.19921875	r
0.907651424407959	0.20703125	r
0.9266997575759888	0.0859375	r
0.944567084312439	0.07421875	r
0.912771999835968	0.00390625	r
0.9703390002250671	0.046875	r
0.9600014090538025	0.078125	r
0.9545961022377014	0.078125	r
0.9028298258781433	0.0703125	r
0.9459215998649597	0.1484375	r
0.9568185210227966	0.046875	r
0.9642845988273621	0.046875	r
0.968106210231781	0.171875	r
0.9594801068305969	0.0859375	r
0.9365846514701843	0.06640625	r
0.9238780736923218	0.125	r
0.9328956604003906	0.1171875	r
0.9562843441963196	0.0234375	r
0.9635456800460815	0.0390625	r
0.9115502834320068	0.1953125	r
0.9535843133926392	0.1171875	r
0.9470162987709045	0.22265625	r
0.9678722023963928	0.1171875	r
0.9403473734855652	0.0546875	r
0.9200237393379211	0.02734375	r
0.9102177619934082	0.0078125	r
0.9625856280326843	0.015625	r
0.9909222722053528	0.01953125	r
0.9808034896850586	0.02734375	r
0.9631381630897522	0.015625	r
0.9563673138618469	0.046875	r
0.9430180788040161	0.078125	r
0.9302296042442322	0.533203125	r
0.9766665697097778	0.03125	r
0.966228723526001	0.0546875	r
0.9397070407867432	0.109375	r
0.9311687350273132	0.12890625	r
0.9238662719726562	0.046875	r
0.9670054912567139	0.15625	r
0.923994243144989	0.046875	r
0.9599395394325256	0.0546875	r
0.960598349571228	0.0546875	r
0.9427781701087952	0.1015625	r
0.9530046582221985	0.0234375	r
0.8804777264595032	0.00390625	r
0.9472978711128235	0.140625	r
0.9091507196426392	0.1796875	r
0.9762017726898193	0.140625	r
0.9384992718696594	0.0546875	r
0.9759008884429932	0.0234375	r
0.9569612741470337	0.12109375	r
0.9268908500671387	0.10546875	r
0.9224657416343689	0.0078125	r
0.9287147521972656	0.29296875	r
0.9248047471046448	0.203125	r
0.9485886096954346	0.046875	r
0.9331293106079102	0.203125	r
0.9515199065208435	0.046875	r
0.9657849669456482	0.046875	r
0.9468694925308228	0.0703125	r
0.9633238315582275	0.29296875	r
0.9148160815238953	0.2578125	r
0.9562461972236633	0.00390625	r
0.9783979058265686	0.0703125	r
0.9129926562309265	0.046875	r
0.9741633534431458	0.0234375	r
0.9024384021759033	0.05859375	r
0.9603779911994934	0.03125	r
0.9205771088600159	0.0078125	r
0.8863755464553833	0.15625	r
0.9462680816650391	0.0625	r
0.9685028195381165	0.12109375	r
0.8400499224662781	0.62109375	r
0.9439123868942261	0.03125	r
0.9263033270835876	0.16796875	r
0.9619190096855164	0.0390625	r
0.9616184234619141	0.0546875	r
0.9791827201843262	0.0078125	r
0.9619516134262085	0.32421875	r
0.9579741358757019	0.2265625	r
0.914339005947113	0.0390625	r
0.950660228729248	0.00390625	r
0.9532504677772522	0.0546875	r
0.8994847536087036	0.0390625	r
0.9303420782089233	0.28515625	r
0.9418184757232666	0.08984375	r
0.9344180822372437	0.0234375	r
0.9209253191947937	0.14453125	r
0.9890279769897461	0.11328125	r
0.9348713755607605	0.0234375	r
0.9226627945899963	0.125	r
0.9826866984367371	0.0703125	r
0.9738752841949463	0.0625	r
0.9726523160934448	0.1640625	r
0.9169342517852783	0.0234375	r
0.88628751039505	0.234375	r
0.950773298740387	0.17578125	r
0.9131510853767395	0.14453125	r
0.9211686253547668	0.1640625	r
0.945950984954834	0.15625	r
0.9054898023605347	0.1015625	r
0.9473969340324402	0.109375	r
0.906503438949585	0.10546875	r
0.9702070951461792	0.04296875	r
0.9115902781486511	0.1171875	r
0.935878336429596	0.109375	r
0.9232543110847473	0.0703125	r
0.9571784138679504	0.01171875	r
0.9796977043151855	0.015625	r
0.9763871431350708	0.0625	r
0.9413607716560364	0.0859375	r
0.9501206278800964	0.0234375	r
0.9415322542190552	0.1015625	r
0.9328148365020752	0.078125	r
0.9306029081344604	0.08203125	r
0.9512684941291809	0.03125	r
0.9594405293464661	0.1953125	r
0.9703185558319092	0.0390625	r
0.8794605731964111	0.1484375	r
0.9604991674423218	0.1171875	r
0.9471752047538757	0.0078125	r
0.9281890392303467	0.171875	r
0.9405639171600342	0.078125	r
0.9467769265174866	0.1171875	r
0.9593901634216309	0.0625	r
0.9230678677558899	0.0546875	r
0.9255379438400269	0.11328125	r
0.9491166472434998	0.0859375	r
0.9448091983795166	0.2109375	r
0.921756386756897	0.05078125	r
0.9095904231071472	0.1875	r
0.9547666311264038	0.0078125	r
0.9663817286491394	0.0078125	r
0.9520941972732544	0.13671875	r
0.9602136015892029	0.12109375	r
0.9716005325317383	0.125	r
0.9060260057449341	0.09375	r
0.9316810369491577	0.0859375	r
0.9507938027381897	0.08984375	r
0.9614487886428833	0.2421875	r
0.9498195052146912	0.1796875	r
0.9296027421951294	0.0078125	r
0.9439646005630493	0.21875	r
0.9445098638534546	0.0859375	r
0.9436261653900146	0.0859375	r
0.9057509899139404	0.12890625	r
0.8907484412193298	0.015625	r
0.9770441651344299	0.0625	r
0.9561909437179565	0.015625	r
0.9727386832237244	0.0546875	r
0.9458725452423096	0.1015625	r
0.9611115455627441	0.0234375	r
0.960989236831665	0.046875	r
0.9381269812583923	0.17578125	r
0.9273324608802795	0.046875	r
0.9240023493766785	0.0703125	r
0.9551165103912354	0.0703125	r
0.9342741370201111	0.16796875	r
0.8997642993927002	0.1953125	r
0.9555191397666931	0.1171875	r
0.9260988831520081	0.01171875	r
0.9319915771484375	0.109375	r
0.9709137678146362	0.0546875	r
0.9874400496482849	0.02734375	r
0.9499931335449219	0.140625	r
0.9373613595962524	0.0234375	r
0.9688881039619446	0.0546875	r
0.922166109085083	0.0078125	r
0.9575349688529968	0.09375	r
0.9546389579772949	0.0859375	r
0.9259597659111023	0.078125	r
0.9375975131988525	0.078125	r
0.8940452933311462	0.1875	r
0.9422731399536133	0.0546875	r
0.9293807744979858	0.0625	r
0.8968334794044495	0.234375	r
0.9626994132995605	0.0390625	r
0.9616822600364685	0.09375	r
0.894640326499939	0.03515625	r
0.9253477454185486	0.140625	r
0.9168955683708191	0.1875	r
0.943477213382721	0.0078125	r
0.9635958671569824	0.05859375	r
0.9175381064414978	0.015625	r
0.9214103817939758	0.140625	r
0.9177918434143066	0.15625	r
0.9382794499397278	0.04296875	r
0.9302787184715271	0.0859375	r
0.9509915709495544	0.0703125	r
0.9226994514465332	0.1328125	r
0.9709171056747437	0.0625	r
0.9577888250350952	0.09375	r
0.9008782505989075	0.01953125	r
0.9064085483551025	0.0234375	r
0.9683554172515869	0.0234375	r
0.9829326868057251	0.0234375	r
0.9621922969818115	0.1328125	r
0.9252458214759827	0.140625	r
0.9536249041557312	0.046875	r
0.9530766606330872	0.125	r
0.9199655652046204	0.03125	r
0.9591854214668274	0.015625	r
0.9544604420661926	0.01171875	r
0.9216639995574951	0.23046875	r
0.9771169424057007	0.078125	r
0.9675676822662354	0.0625	r
0.9725962281227112	0.09375	r
0.9370513558387756	0.12109375	r
0.9513657689094543	0.0546875	r
0.9617358446121216	0.07421875	r
0.9834192991256714	0.0078125	r
0.9428911209106445	0.109375	r
0.9469453692436218	0.0078125	r
0.9529808163642883	0.109375	r
0.9438362717628479	0.0859375	r
0.9154651165008545	0.046875	r
0.9300379753112793	0.23828125	r
0.9353463053703308	0.171875	r
0.9298616647720337	0.03125	r
0.9636445641517639	0.0390625	r
0.9144970178604126	0.09765625	r
0.9864444136619568	0.0234375	r
0.9072291851043701	0.33984375	r
0.9549478888511658	0.05859375	r
0.9593173265457153	0.046875	r
0.9474562406539917	0.0703125	r
0.9576056599617004	0.03125	r
0.9455750584602356	0.1953125	r
0.9915002584457397	0.1015625	r
0.9767228364944458	0.0859375	r
0.9118434190750122	0.01171875	r
0.9147610664367676	0.15234375	r
0.9644613265991211	0.04296875	r
0.963965117931366	0.09375	r
0.9449570775032043	0.125	r
0.9650536775588989	0.0546875	r
0.9217715859413147	0.046875	r
0.9193955063819885	0.03125	r
0.9251801371574402	0.0859375	r
0.942920982837677	0.0703125	r
0.8856719136238098	0.13671875	r
0.9294905662536621	0.1015625	r
0.9493376612663269	0.046875	r
0.925524890422821	0.140625	r
0.9563246965408325	0.0234375	r
0.9275437593460083	0.0859375	r
0.9620660543441772	0.1796875	r
0.9791485071182251	0.078125	r
0.9349488615989685	0.05078125	r
0.9472365975379944	0.1953125	r
0.9192978739738464	0.078125	r
0.9044942855834961	0.0859375	r
0.9345895648002625	0.078125	r
0.9683328866958618	0.03125	r
0.9625966548919678	0.0546875	r
0.962897539138794	0.0078125	r
0.9537513256072998	0.109375	r
0.9588139653205872	0.0390625	r
0.9567641615867615	0.08984375	r
0.9571600556373596	0.0390625	r
0.9694877862930298	0.11328125	r
0.9847570061683655	0.03125	r
0.9482314586639404	0.1484375	r
0.9702504277229309	0.109375	r
0.9598148465156555	0.015625	r
0.9803566932678223	0.15625	r
0.9616603255271912	0.1796875	r
0.93227618932724	0.015625	r
0.9456493854522705	0.22265625	r
0.9473692774772644	0.12890625	r
0.9533296227455139	0.0859375	r
0.9751901626586914	0.03125	r
0.9287019968032837	0.11328125	r
0.9801017642021179	0.0234375	r
0.8971531391143799	0.2421875	r
0.9056186676025391	0.2578125	r
0.8923623561859131	0.1328125	r
0.9209060668945312	0.19921875	r
0.9219166040420532	0.39453125	r
0.9509868025779724	0.00390625	r
0.9178157448768616	0.1015625	r
0.9534235596656799	0.04296875	r
0.9378342032432556	0.015625	r
0.9399685263633728	0.046875	r
0.9802704453468323	0.03125	r
0.9115023016929626	0.1015625	r
0.9515925645828247	0.0859375	r
0.95908123254776	0.078125	r
0.9659340381622314	0.109375	r
0.9707213044166565	0.1015625	r
0.969451367855072	0.0703125	r
0.9268166422843933	0.02734375	r
0.9837643504142761	0.0390625	r
0.9638993144035339	0.0546875	r
0.9301431179046631	0.01953125	r
0.982286810874939	0.1171875	r
0.935404896736145	0.0703125	r
0.9283390045166016	0.03125	r
0.9287011027336121	0.14453125	r
0.9131613373756409	0.2109375	r
0.965496301651001	0.01171875	r
0.9516119956970215	0.0703125	r
0.9486847519874573	0.30859375	r
0.9258021116256714	0.10546875	r
0.9394334554672241	0.03515625	r
0.9272196888923645	0.1015625	r
0.9099142551422119	0.1171875	r
0.9642736315727234	0.03125	r
0.943483293056488	0.140625	r
0.9215105772018433	0.0234375	r
0.9135245680809021	0.0078125	r
0.9648616313934326	0.0078125	r
0.9129530191421509	0.015625	r
0.9422990083694458	0.0234375	r
0.9096184372901917	0.21875	r
0.926393985748291	0.04296875	r
0.9406613707542419	0.01953125	r
0.9059587717056274	0.23828125	r
0.908179759979248	0.1953125	r
0.9802321791648865	0.0703125	r
0.9303649067878723	0.1875	r
0.9791001677513123	0.06640625	r
0.9622708559036255	0.09375	r
0.980280876159668	0.0625	r
0.9373134970664978	0.140625	r
0.9609676599502563	0.046875	r
0.9746493101119995	0.0234375	r
0.9369479417800903	0.0546875	r
0.9448851943016052	0.0625	r
0.9132099151611328	0.0859375	r
0.9266598224639893	0.078125	r
0.9463845491409302	0.109375	r
0.9526259303092957	0.140625	r
0.9269972443580627	0.03125	r
0.9583163857460022	0.1796875	r
0.9198973774909973	0.109375	r
0.9522504210472107	0.0859375	r
0.9337701797485352	0.22265625	r
0.9764397144317627	0.03125	r
0.9280668497085571	0.1953125	r
0.9486149549484253	0.1015625	r
0.9578679203987122	0.02734375	r
0.9153289198875427	0.3984375	r
0.9390386343002319	0.390625	r
0.904762327671051	0.078125	r
0.9331720471382141	0.20703125	r
0.9293518662452698	0.125	r
0.9691305160522461	0.2890625	r
0.938579261302948	0.1484375	r
0.9685448408126831	0.0859375	r
0.9338591694831848	0.1015625	r
0.9531074166297913	0.08203125	r
0.9311121702194214	0.13671875	r
0.9385260939598083	0.08984375	r
0.9591003060340881	0.140625	r
0.9699816107749939	0.03125	r
0.8831304311752319	0.10546875	r
0.9567700028419495	0.0078125	r
0.9427807927131653	0.046875	r
0.9683582782745361	0.06640625	r
0.9766297936439514	0.0234375	r
0.9385240077972412	0.0625	r
0.935627818107605	0.02734375	r
0.879754900932312	0.078125	r
0.9695056080818176	0.21875	r
0.9855067133903503	0.1015625	r
0.9193186163902283	0.07421875	r
0.9293013215065002	0.08984375	r
0.9483907222747803	0.046875	r
0.9040567278862	0.1875	r
0.9124912023544312	0.0234375	r
0.9061488509178162	0.09375	r
0.9215195178985596	0.203125	r
0.9525996446609497	0.0078125	r
0.9510802030563354	0.125	r
0.9280575513839722	0.046875	r
0.9551711082458496	0.0234375	r
0.9310527443885803	0.015625	r
0.9369149208068848	0.04296875	r
0.9889026284217834	0.03125	r
0.9306417107582092	0.1015625	r
0.9371423721313477	0.2109375	r
0.9744963645935059	0.0234375	r
0.9408940076828003	0.109375	r
0.9874443411827087	0.09375	r
0.9239936470985413	0.56640625	r
0.985905647277832	0.046875	r
0.956585705280304	0.0703125	r
0.949101448059082	0.109375	r
0.9100857973098755	0.15234375	r
0.9083118438720703	0.15234375	r
0.9611784219741821	0.00390625	r
0.943544328212738	0.015625	r
0.9243614077568054	0.2109375	r
0.9562475681304932	0.0390625	r
0.9173315763473511	0.046875	r
0.9412802457809448	0.03125	r
0.8918552398681641	0.31640625	r
0.9144384860992432	0.35546875	r
0.9129014015197754	0.015625	r
0.9416062831878662	0.02734375	r
0.9305201768875122	0.03515625	r
0.9457524418830872	0.2421875	r
0.9220970273017883	0.09375	r
0.9629145860671997	0.18359375	r
0.9529045224189758	0.0546875	r
0.8942207098007202	0.0703125	r
0.8956897258758545	0.0078125	r
0.9527326226234436	0.19140625	r
0.9096623063087463	0.12109375	r
0.9571480751037598	0.0390625	r
0.939396321773529	0.1015625	r
0.9430913925170898	0.0234375	r
0.9478605389595032	0.015625	r
0.9721388220787048	0.078125	r
0.9475539922714233	0.09375	r
0.9283614754676819	0.16015625	r
0.9586328864097595	0.046875	r
0.9441055655479431	0.36328125	r
0.9326526522636414	0.203125	r
0.9515467286109924	0.09375	r
0.929961621761322	0.046875	r
0.9752084612846375	0.1015625	r
0.9939693212509155	0.078125	r
0.9713301062583923	0.03125	r
0.9350866079330444	0.0234375	r
0.9274913668632507	0.2109375	r
0.9542244672775269	0.0234375	r
0.965466320514679	0.0234375	r
0.9533934593200684	0.0859375	r
0.9090145826339722	0.08203125	r
0.9539957046508789	0.1015625	r
0.9642239809036255	0.0859375	r
0.9508157968521118	0.05078125	r
0.9439852237701416	0.0546875	r
0.9377873539924622	0.1328125	r
0.9807055592536926	0.01953125	r
0.947813093662262	0.0703125	r
0.9540051817893982	0.23828125	r
0.9563126564025879	0.02734375	r
0.9760134816169739	0.0078125	r
0.917831540107727	0.0078125	r
0.9542753100395203	0.09375	r
0.8848631978034973	0.12890625	r
0.9577938318252563	0.1015625	r
0.9677618741989136	0.09375	r
0.9656094312667847	0.1171875	r
0.9527925252914429	0.08984375	r
0.9339632391929626	0.203125	r
0.9476009011268616	0.0078125	r
0.9585455060005188	0.03125	r
0.9074240922927856	0.51953125	r
0.9167060852050781	0.015625	r
0.9549497961997986	0.203125	r
0.9443038105964661	0.015625	r
0.9456278681755066	0.0078125	r
0.952100396156311	0.05078125	r
0.8771323561668396	0.11328125	r
0.9417405128479004	0.06640625	r
0.9382058382034302	0.078125	r
0.9412779808044434	0.0546875	r
0.9454713463783264	0.03515625	r
0.9258458614349365	0.0234375	r
0.9504050612449646	0.03125	r
0.9653363823890686	0.140625	r
0.8900279998779297	0.18359375	r
0.9376315474510193	0.1171875	r
0.9131789803504944	0.08984375	r
0.9105137586593628	0.09765625	r
0.9434620141983032	0.109375	r
0.9529324769973755	0.078125	r
0.9368034601211548	0.1640625	r
0.9422565698623657	0.07421875	r
0.9701865911483765	0.08984375	r
0.9436315298080444	0.0703125	r
0.9414800405502319	0.1640625	r
0.9575430154800415	0.0546875	r
0.9620321989059448	0.0625	r
0.9630372524261475	0.17578125	r
0.9548770785331726	0.26953125	r
0.9803234934806824	0.16015625	r
0.9235809445381165	0.15625	r
0.898352861404419	0.421875	r
0.9759654402732849	0.03125	r
0.9549500942230225	0.0390625	r
0.9466420412063599	0.1015625	r
0.9318656921386719	0.04296875	r
0.9463596940040588	0.0390625	r
0.9434673190116882	0.00390625	r
0.9541489481925964	0.0859375	r
0.9555624723434448	0.0625	r
0.9210068583488464	0.0546875	r
0.9079304337501526	0.22265625	r
0.94923996925354	0.02734375	r
0.9461061358451843	0.08203125	r
0.9749363660812378	0.09765625	r
0.9451996088027954	0.2421875	r
0.9548100233078003	0.0625	r
0.9482965469360352	0.0546875	r
0.9772133231163025	0.03515625	r
0.9308590292930603	0.1328125	r
0.9755445718765259	0.00390625	r
0.9767438769340515	0.1328125	r
0.9178459644317627	0.109375	r
0.9595122337341309	0.03515625	r
0.9738886952400208	0.1171875	r
0.8689846992492676	0.1875	r
0.9237934350967407	0.28515625	r
0.9697297811508179	0.0703125	r
0.9473128318786621	0.27734375	r
0.9340378642082214	0.015625	r
0.9219803214073181	0.08984375	r
0.9182924628257751	0.015625	r
0.9900287389755249	0.0234375	r
0.9184218645095825	0.11328125	r
0.9436832070350647	0.0703125	r
0.9025382995605469	0.1015625	r
0.9288399815559387	0.109375	r
0.9268243312835693	0.27734375	r
0.9423385262489319	0.01953125	r
0.953865647315979	0.015625	r
0.9397017359733582	0.03125	r
0.9441171288490295	0.0859375	r
0.9648014307022095	0.02734375	r
0.9627300500869751	0.0234375	r
0.9476155638694763	0.078125	r
0.9054365754127502	0.0703125	r
0.9275324940681458	0.03125	r
0.9190384745597839	0.046875	r
0.9418315887451172	0.22265625	r
0.9601144790649414	0.04296875	r
0.9409639239311218	0.0625	r
0.8876631259918213	0.140625	r
0.9552159309387207	0.0625	r
0.9378992319107056	0.1171875	r
0.9471261501312256	0.0546875	r
0.9587203860282898	0.1015625	r
0.9617307186126709	0.0390625	r
0.9617542028427124	0.265625	r
0.9345070719718933	0.109375	r
0.9616201519966125	0.015625	r
0.9727321863174438	0.01953125	r
0.9870679974555969	0.015625	r
0.9898898005485535	0.1953125	r
0.9533330798149109	0.0078125	r
0.916061520576477	0.44921875	r
0.9268999695777893	0.1953125	r
0.8790202736854553	0.02734375	r
0.9508711099624634	0.0625	r
0.9387286305427551	0.1796875	r
0.9340722560882568	0.07421875	r
0.9207868576049805	0.015625	r
0.9463781714439392	0.0078125	r
0.9324496388435364	0.16796875	r
0.9265536069869995	0.078125	r
0.9579141139984131	0.09375	r
0.9695320129394531	0.046875	r
0.9745293855667114	0.0390625	r
0.9167412519454956	0.1640625	r
0.96802818775177	0.08203125	r
0.9936076402664185	0.0390625	r
0.9804906845092773	0.0390625	r
0.9319616556167603	0.01171875	r
0.9729195833206177	0.09375	r
0.9576705694198608	0.078125	r
0.9763869047164917	0.078125	r
0.9585548043251038	0.01953125	r
0.9431208968162537	0.0625	r
0.9234459400177002	0.17578125	r
0.9700972437858582	0.0859375	r
0.9604993462562561	0.1015625	r
0.867667555809021	0.015625	r
0.9502047896385193	0.07421875	r
0.9738441109657288	0.0078125	r
0.9564576745033264	0.015625	r
0.9576846361160278	0.0546875	r
0.9191561937332153	0.109375	r
0.9362319111824036	0.0078125	r
0.9258599281311035	0.30078125	r
0.9405412077903748	0.0546875	r
0.9556452631950378	0.1953125	r
0.9412961006164551	0.0078125	r
0.9516400694847107	0.0234375	r
0.9019526243209839	0.05859375	r
0.9427624940872192	0.0625	r
0.9554332494735718	0.04296875	r
0.9218191504478455	0.2109375	r
0.9531168937683105	0.04296875	r
0.9767090678215027	0.0234375	r
0.920121431350708	0.05859375	r
0.9639642834663391	0.0703125	r
0.9513035416603088	0.078125	r
0.9635825753211975	0.0390625	r
0.997138261795044	0.08984375	r
0.9713934659957886	0.06640625	r
0.9415368437767029	0.08203125	r
0.9479725360870361	0.046875	r
0.9269555807113647	0.0546875	r
0.9466754794120789	0.22265625	r
0.9480991363525391	0.03125	r
0.971797525882721	0.08984375	r
0.9823983907699585	0.01171875	r
0.9347671866416931	0.015625	r
0.9337491393089294	0.02734375	r
0.9081197381019592	0.046875	r
0.9438905119895935	0.0234375	r
0.9386468529701233	0.046875	r
0.931962251663208	0.09375	r
0.9555864334106445	0.0859375	r
0.987214982509613	0.0234375	r
0.9344901442527771	0.14453125	r
0.9265676140785217	0.0234375	r
0.9901647567749023	0.01953125	r
0.9172836542129517	0.1015625	r
0.9590575695037842	0.23046875	r
0.9738156199455261	0.0234375	r
0.9804375171661377	0.015625	r
0.9338053464889526	0.1484375	r
0.9741523265838623	0.0234375	r
0.9563243985176086	0.0703125	r
0.9506366848945618	0.26171875	r
0.9330965280532837	0.015625	r
0.9511581659317017	0.34375	r
0.9150041341781616	0.15625	r
0.9206795692443848	0.109375	r
0.9689458608627319	0.0546875	r
0.935571014881134	0.171875	r
0.9622983932495117	0.22265625	r
0.9241277575492859	0.078125	r
0.921637237071991	0.109375	r
0.9646313190460205	0.01953125	r
0.9596920609474182	0.0234375	r
0.9178495407104492	0.0390625	r
0.9621695280075073	0.171875	r
0.9403228759765625	0.1875	r
0.94721519947052	0.1328125	r
0.9139974117279053	0.09765625	r
0.9664155840873718	0.12890625	r
0.9759893417358398	0.0390625	r
0.9104002714157104	0.16796875	r
0.9696921110153198	0.0078125	r
0.8760121464729309	0.1015625	r
0.9786161780357361	0.01953125	r
0.9683229327201843	0.109375	r
0.9636614322662354	0.078125	r
0.974228024482727	0.08203125	r
0.9282008409500122	0.0859375	r
0.9790022969245911	0.02734375	r
0.9622103571891785	0.09375	r
0.9159828424453735	0.0703125	r
0.9790319800376892	0.015625	r
0.96738201379776	0.046875	r
0.923395574092865	0.0546875	r
0.9435254335403442	0.109375	r
0.9590362310409546	0.1015625	r
0.9909944534301758	0.08984375	r
0.9287422895431519	0.1953125	r
0.9361513257026672	0.1328125	r
0.9271915555000305	0.0078125	r
0.9617712497711182	0.171875	r
0.9553087949752808	0.015625	r
0.9121088981628418	0.18359375	r
0.9378913640975952	0.03125	r
0.9539906978607178	0.0703125	r
0.9434250593185425	0.109375	r
0.8827507495880127	0.28125	r
0.9121167659759521	0.0390625	r
0.9366562366485596	0.0546875	r
0.9594355821609497	0.015625	r
0.9467848539352417	0.12890625	r
0.9502643942832947	0.0390625	r
0.9465896487236023	0.0078125	r
0.9748730063438416	0.0859375	r
0.9116467833518982	0.140625	r
0.9654865264892578	0.1171875	r
0.9558290243148804	0.046875	r
0.9524939656257629	0.1015625	r
0.9095070362091064	0.07421875	r
0.9385060667991638	0.01953125	r
0.9584492444992065	0.12890625	r
0.9160907864570618	0.12109375	r
0.9433371424674988	0.125	r
0.924317479133606	0.046875	r
0.9497771263122559	0.1171875	r
0.8986497521400452	0.0390625	r
0.9361414909362793	0.140625	r
0.9865316152572632	0.078125	r
0.964148998260498	0.0703125	r
0.9491802453994751	0.03125	r
0.924414336681366	0.1484375	r
0.9358495473861694	0.03125	r
0.9042021036148071	0.15234375	r
0.9412732124328613	0.28125	r
0.9185421466827393	0.1171875	r
0.9810009598731995	0.26953125	r
0.9947269558906555	0.05078125	r
0.9542809128761292	0.0546875	r
0.9218889474868774	0.03125	r
0.9663369655609131	0.03125	r
0.8738858699798584	0.0234375	r
0.9569072723388672	0.09375	r
0.9323944449424744	0.015625	r
0.9704141020774841	0.05859375	r
0.9662923812866211	0.0078125	r
0.9145239591598511	0.18359375	r
0.9231556057929993	0.23828125	r
0.9405819773674011	0.09375	r
0.9597340226173401	0.0234375	r
0.9689139723777771	0.046875	r
0.9529284238815308	0.109375	r
0.8829218149185181	0.03125	r
0.9397841095924377	0.1796875	r
0.938224732875824	0.015625	r
0.9646295309066772	0.0625	r
0.9335877299308777	0.20703125	r
0.9488669633865356	0.05859375	r
0.936734139919281	0.1796875	r
0.9444912075996399	0.1484375	r
0.9281467199325562	0.0625	r
0.9568492770195007	0.08984375	r
0.9590444564819336	0.125	r
0.9604316353797913	0.07421875	r
0.9044032096862793	0.26953125	r
0.9528580904006958	0.125	r
0.9550973176956177	0.1953125	r
0.9248968362808228	0.0703125	r
0.949193000793457	0.046875	r
0.9338238835334778	0.09375	r
0.9474144577980042	0.1015625	r
0.98660808801651	0.0703125	r
0.9708415269851685	0.03125	r
0.9278376698493958	0.1171875	r
0.9541753530502319	0.03125	r
0.9203755259513855	0.21875	r
0.9005365967750549	0.03515625	r
0.9663270115852356	0.0234375	r
0.9864721298217773	0.0390625	r
0.9298531413078308	0.08984375	r
0.9237791299819946	0.1015625	r
0.9516209959983826	0.078125	r
0.9322912693023682	0.046875	r
0.9609196186065674	0.16015625	r
0.9479299187660217	0.078125	r
0.9331190586090088	0.0234375	r
0.8771321177482605	0.0078125	r
0.9379507303237915	0.11328125	r
0.9208550453186035	0.03125	r
0.936764121055603	0.0703125	r
0.9365008473396301	0.1328125	r
0.9298554062843323	0.09765625	r
0.9411279559135437	0.0546875	r
0.9439232349395752	0.0234375	r
0.9119285941123962	0.0546875	r
0.9281454682350159	0.109375	r
0.9280061721801758	0.03125	r
0.9775902032852173	0.0390625	r
0.9560490250587463	0.1171875	r
0.9600982666015625	0.0078125	r
0.8651911020278931	0.0703125	r
0.9403564929962158	0.046875	r
0.9255185127258301	0.03125	r
0.955947756767273	0.015625	r
0.9807309508323669	0.0078125	r
0.8997439742088318	0.21484375	r
0.8329986929893494	0.03125	r
0.9279893636703491	0.0546875	r
0.9044631719589233	0.2890625	r
0.9537226557731628	0.0234375	r
0.9631782174110413	0.16015625	r
0.9691869616508484	0.0703125	r
0.9463955163955688	0.1328125	r
0.924669623374939	0.0703125	r
0.9326326847076416	0.0546875	r
0.9617072343826294	0.22265625	r
0.9413051605224609	0.0390625	r
0.941185712814331	0.17578125	r
0.9260171055793762	0.18359375	r
0.9461440443992615	0.0234375	r
0.9513123035430908	0.0703125	r
0.929593026638031	0.0390625	r
0.9563254117965698	0.046875	r
0.9455004930496216	0.0234375	r
0.9269354343414307	0.12109375	r
0.9645612239837646	0.08203125	r
0.9366715550422668	0.09375	r
0.9413011074066162	0.0078125	r
0.9418526291847229	0.0625	r
0.9482936859130859	0.03515625	r
0.9100803136825562	0.140625	r
0.9691072106361389	0.0234375	r
0.9629782438278198	0.125	r
0.9246800541877747	0.0859375	r
0.9414446949958801	0.0234375	r
0.9068999886512756	0.10546875	r
0.9416770935058594	0.0078125	r
0.942004382610321	0.16796875	r
0.9772696495056152	0.0546875	r
0.9579340219497681	0.015625	r
0.9643236398696899	0.0625	r
0.9078944325447083	0.0234375	r
0.935773491859436	0.0703125	r
0.981623113155365	0.015625	r
0.9288172125816345	0.05078125	r
0.9743455648422241	0.0390625	r
0.933335542678833	0.03125	r
0.9478439092636108	0.1328125	r
0.9190806746482849	0.109375	r
0.9429770708084106	0.0078125	r
0.9706121683120728	0.109375	r
0.943667471408844	0.0859375	r
0.9605473875999451	0.1171875	r
0.9610777497291565	0.21875	r
0.9452463388442993	0.16015625	r
0.9429131150245667	0.046875	r
0.921625554561615	0.0703125	r
0.9308878779411316	0.1171875	r
0.9679893851280212	0.04296875	r
0.9685853123664856	0.125	r
0.9516023993492126	0.09375	r
0.9175947308540344	0.1796875	r
0.9504491686820984	0.1796875	r
0.9589909315109253	0.06640625	r
0.9685423374176025	0.0390625	r
0.9590729475021362	0.125	r
0.9142712354660034	0.15625	r
0.9133199453353882	0.15625	r
0.9860764145851135	0.046875	r
0.9747899174690247	0.0703125	r
0.9544624090194702	0.078125	r
0.9291191697120667	0.0234375	r
0.947862982749939	0.15625	r
0.9474195241928101	0.0859375	r
0.943804919719696	0.171875	r
0.9705727100372314	0.0234375	r
0.9606299996376038	0.08984375	r
0.9116726517677307	0.03515625	r
0.930750846862793	0.0625	r
0.9482250213623047	0.0390625	r
0.945970356464386	0.0703125	r
0.9423345923423767	0.3359375	r
0.9484893083572388	0.078125	r
0.9463854432106018	0.21484375	r
0.969681441783905	0.03515625	r
0.9687652587890625	0.0078125	r
0.8992506861686707	0.3046875	r
0.9526239037513733	0.0546875	r
0.9857606291770935	0.04296875	r
0.9364396333694458	0.0546875	r
0.9553999900817871	0.0859375	r
0.9891352653503418	0.0390625	r
0.9712162017822266	0.015625	r
0.9936313033103943	0.109375	r
0.909392237663269	0.0390625	r
0.9322687983512878	0.1484375	r
0.8789100646972656	0.0859375	r
0.9492254853248596	0.04296875	r
0.9327809810638428	0.0703125	r
0.9418421983718872	0.1171875	r
0.9545498490333557	0.046875	r
0.9450973868370056	0.1953125	r
0.9486081004142761	0.0859375	r
0.9573403000831604	0.15625	r
0.9006896615028381	0.1015625	r
0.9425848722457886	0.03125	r
0.9027878046035767	0.17578125	r
0.931074857711792	0.2109375	r
0.9192841649055481	0.03125	r
0.9569692015647888	0.12109375	r
0.941777229309082	0.12109375	r
0.9366715550422668	0.046875	r
0.9490077495574951	0.30859375	r
0.9508108496665955	0.078125	r
0.9372590184211731	0.09375	r
0.9461987614631653	0.0546875	r
0.9634721279144287	0.0234375	r
0.9340494871139526	0.16015625	r
0.8592767715454102	0.1640625	r
0.9608445167541504	0.0546875	r
0.9276119470596313	0.0859375	r
0.9588834047317505	0.03125	r
0.9291470050811768	0.1484375	r
0.9782730340957642	0.03125	r
0.9641246199607849	0.10546875	r
0.9197194576263428	0.0546875	r
0.951042115688324	0.01953125	r
0.94781494140625	0.0234375	r
0.8922427296638489	0.01953125	r
0.9537979364395142	0.15234375	r
0.9018082618713379	0.17578125	r
0.9294388294219971	0.03125	r
0.919073760509491	0.1171875	r
0.9266345500946045	0.078125	r
0.9603245854377747	0.125	r
0.9599912166595459	0.2265625	r
0.9326262474060059	0.1171875	r
0.9377018213272095	0.11328125	r
0.9346182942390442	0.078125	r
0.9460399746894836	0.0703125	r
0.9038795232772827	0.25390625	r
0.9655562043190002	0.09375	r
0.9591671228408813	0.015625	r
0.9549986720085144	0.015625	r
0.9603740572929382	0.0703125	r
0.9888380169868469	0.0234375	r
0.9233701229095459	0.12109375	r
0.9322354793548584	0.36328125	r
0.9639345407485962	0.0234375	r
0.9007513523101807	0.1875	r
0.9835561513900757	0.11328125	r
0.9603471755981445	0.0703125	r
0.9556490182876587	0.00390625	r
0.926459550857544	0.1328125	r
0.9538341164588928	0.0234375	r
0.966773271560669	0.046875	r
0.9171432852745056	0.046875	r
0.9348188638687134	0.046875	r
0.9334577918052673	0.0234375	r
0.9904109835624695	0.0390625	r
0.9466716051101685	0.046875	r
0.9836941361427307	0.03125	r
0.9219571352005005	0.09765625	r
0.973988950252533	0.0546875	r
0.9804461598396301	0.078125	r
0.9632101655006409	0.0078125	r
0.9700071811676025	0.0078125	r
0.9320420622825623	0.015625	r
0.9269528388977051	0.0703125	r
0.9748448729515076	0.109375	r
0.9215824604034424	0.203125	r
0.9613537788391113	0.046875	r
0.9191827178001404	0.2265625	r
0.9486968517303467	0.0625	r
0.9272029995918274	0.0078125	r
0.8556225299835205	0.234375	r
0.9164989590644836	0.0078125	r
0.9534235596656799	0.0546875	r
0.933131992816925	0.0078125	r
0.958433985710144	0.0703125	r
0.9453141093254089	0.203125	r
0.9317096471786499	0.1171875	r
0.9427687525749207	0.0859375	r
0.9463462233543396	0.21875	r
0.9775370955467224	0.0390625	r
0.973006546497345	0.00390625	r
0.9291098117828369	0.03125	r
0.9533268809318542	0.0078125	r
0.9606174230575562	0.0859375	r
0.9692459106445312	0.265625	r
0.936233639717102	0.29296875	r
0.9425222277641296	0.0703125	r
0.9674243927001953	0.09375	r
0.955430269241333	0.046875	r
0.9083247184753418	0.0234375	r
0.9457963705062866	0.1640625	r
0.9242473244667053	0.109375	r
0.9520199298858643	0.046875	r
0.9581817984580994	0.203125	r
0.9703226685523987	0.1328125	r
0.9345443844795227	0.046875	r
0.9389476776123047	0.00390625	r
0.9380822777748108	0.109375	r
0.9545533061027527	0.03125	r
0.908031165599823	0.0703125	r
0.9431583881378174	0.0546875	r
0.9357408285140991	0.046875	r
0.9822860956192017	0.03515625	r
0.9254267811775208	0.4140625	r
0.9039849638938904	0.10546875	r
0.9091076850891113	0.1875	r
0.9474667310714722	0.046875	r
0.910685658454895	0.140625	r
0.9161238074302673	0.0546875	r
0.9549065232276917	0.0859375	r
0.9920449256896973	0.1875	r
0.8717330694198608	0.2265625	r
0.9659121632575989	0.07421875	r
0.9441697001457214	0.01953125	r
0.9567446112632751	0.015625	r
0.9340818524360657	0.046875	r
0.9781678318977356	0.171875	r
0.9190540313720703	0.23046875	r
0.8881132006645203	0.0234375	r
0.9186961650848389	0.0625	r
0.9230906963348389	0.0625	r
0.9288256764411926	0.359375	r
0.9305392503738403	0.1171875	r
0.933447003364563	0.11328125	r
0.9273093938827515	0.09765625	r
0.9507942199707031	0.109375	r
0.9338905215263367	0.0234375	r
0.9459529519081116	0.18359375	r
0.9149961471557617	0.0390625	r
0.954970121383667	0.0546875	r
0.9173176884651184	0.0703125	r
0.9455696940422058	0.0859375	r
0.942317008972168	0.11328125	r
0.9677433371543884	0.0078125	r
0.9829238057136536	0.1171875	r
0.9846633076667786	0.03125	r
0.9716653227806091	0.1953125	r
0.9223851561546326	0.20703125	r
0.9117414951324463	0.1640625	r
0.9086207747459412	0.0390625	r
0.9584071636199951	0.09765625	r
0.953717052936554	0.0390625	r
0.949089527130127	0.09375	r
0.9803112149238586	0.02734375	r
0.9360646605491638	0.0625	r
0.9245891571044922	0.015625	r
0.964072585105896	0.015625	r
0.9020228981971741	0.0390625	r
0.9638198018074036	0.12890625	r
0.9244841933250427	0.15234375	r
0.9465718269348145	0.0703125	r
0.8853676319122314	0.0703125	r
0.9242419600486755	0.1015625	r
0.9574069380760193	0.125	r
0.9885284304618835	0.078125	r
0.9547462463378906	0.078125	r
0.9280994534492493	0.03125	r
0.9445651173591614	0.0703125	r
0.9238730669021606	0.1015625	r
0.9660673141479492	0.17578125	r
0.932546854019165	0.1796875	r
0.9134438037872314	0.1328125	r
0.9474567174911499	0.19921875	r
0.9414418339729309	0.1328125	r
0.9458403587341309	0.05859375	r
0.9556044340133667	0.015625	r
0.9288500547409058	0.08984375	r
0.9537502527236938	0.03125	r
0.9792437553405762	0.06640625	r
0.9126552939414978	0.1796875	r
0.9153980612754822	0.1640625	r
0.9320523738861084	0.0625	r
0.9195163249969482	0.0625	r
1.0	0.0078125	r
0.992131233215332	0.046875	r
0.9396418333053589	0.078125	r
0.9588218331336975	0.0703125	r
0.9754584431648254	0.1875	r
0.9728510975837708	0.015625	r
0.9422560334205627	0.15234375	r
0.9678838849067688	0.0390625	r
0.900521993637085	0.015625	r
0.9070477485656738	0.0234375	r
0.9630982875823975	0.0625	r
0.9726677536964417	0.10546875	r
0.965628981590271	0.0078125	r
0.9247998595237732	0.05859375	r
0.9482465982437134	0.0546875	r
0.9610796570777893	0.1015625	r
0.9341710805892944	0.140625	r
0.9684129953384399	0.1796875	r
0.9263648390769958	0.1171875	r
0.955968976020813	0.046875	r
0.945816159248352	0.23046875	r
0.9629287719726562	0.01171875	r
0.9395854473114014	0.0625	r
0.9116284251213074	0.07421875	r
0.9417402148246765	0.02734375	r
0.946602463722229	0.078125	r
0.9585391283035278	0.015625	r
0.9139305949211121	0.296875	r
0.9614784717559814	0.09375	r
0.9437578320503235	0.2421875	r
0.9529629945755005	0.0078125	r
0.9350148439407349	0.1953125	r
0.9284555315971375	0.0078125	r
0.9153658151626587	0.12890625	r
0.9794265627861023	0.17578125	r
0.9815938472747803	0.140625	r
0.947832465171814	0.171875	r
0.9321115016937256	0.109375	r
0.9659290313720703	0.1484375	r
0.9724076986312866	0.37109375	r
0.9692677855491638	0.05859375	r
0.9471585154533386	0.1171875	r
0.9345008134841919	0.109375	r
0.9504950046539307	0.1171875	r
0.9271822571754456	0.078125	r
0.9688575863838196	0.07421875	r
0.9360316395759583	0.05078125	r
0.9918152093887329	0.03515625	r
0.9448830485343933	0.078125	r
0.9753159880638123	0.03125	r
0.9602629542350769	0.0234375	r
0.9498016834259033	0.15234375	r
0.8964474201202393	0.4140625	r
0.973177969455719	0.0234375	r
0.9599661231040955	0.015625	r
0.9202204942703247	0.0625	r
0.9296948909759521	0.171875	r
0.9731457829475403	0.04296875	r
0.965323805809021	0.046875	r
0.9557166695594788	0.03515625	r
0.9427759647369385	0.00390625	r
0.9484031200408936	0.015625	r
0.9285658001899719	0.1015625	r
0.9897156357765198	0.08203125	r
0.9370966553688049	0.0078125	r
0.9873237013816833	0.125	r
0.9276326298713684	0.1796875	r
0.9584615230560303	0.0234375	r
0.933826744556427	0.1640625	r
0.9093917012214661	0.4609375	r
0.9531731009483337	0.09765625	r
0.9202791452407837	0.046875	r
0.9429848194122314	0.046875	r
0.9536802172660828	0.0859375	r
0.9393529891967773	0.1171875	r
0.931565523147583	0.171875	r
0.9431827664375305	0.0078125	r
0.9612293839454651	0.0859375	r
0.9818787574768066	0.0546875	r
0.9727182388305664	0.0859375	r
0.9551885724067688	0.125	r
0.9298191070556641	0.17578125	r
0.9138476848602295	0.0625	r
0.9691169857978821	0.18359375	r
0.9210078716278076	0.109375	r
0.980987012386322	0.02734375	r
0.9355891942977905	0.1171875	r
0.923001766204834	0.15625	r
0.9303168654441833	0.1328125	r
0.9647281169891357	0.03125	r
0.9551404714584351	0.0859375	r
0.9529380798339844	0.06640625	r
0.9418102502822876	0.22265625	r
0.9792013168334961	0.0078125	r
0.912499189376831	0.1640625	r
0.9312947988510132	0.03125	r
0.9177643656730652	0.0703125	r
0.9235134124755859	0.125	r
0.9110292792320251	0.3359375	r
0.9690749645233154	0.1328125	r
0.9480647444725037	0.09375	r
0.92609041929245	0.0078125	r
1.0	0.0078125	r
0.9593938589096069	0.09375	r
0.9496937394142151	0.13671875	r
0.95133376121521	0.03125	r
0.9283568263053894	0.078125	r
0.9287199974060059	0.0390625	r
0.95123291015625	0.1953125	r
0.9610008001327515	0.20703125	r
0.9823253750801086	0.140625	r
0.9234691858291626	0.1875	r
0.8706329464912415	0.140625	r
0.9655306935310364	0.0390625	r
0.9038363099098206	0.1328125	r
0.9553196430206299	0.2421875	r
0.8938518762588501	0.1640625	r
0.9315507411956787	0.046875	r
0.9331011176109314	0.1484375	r
0.9580280780792236	0.0625	r
0.9268543720245361	0.0390625	r
0.9149272441864014	0.0390625	r
0.9736871123313904	0.015625	r
0.9409564137458801	0.04296875	r
0.9869846105575562	0.0546875	r
0.9415368437767029	0.1796875	r
0.9608997106552124	0.11328125	r
0.9599965810775757	0.046875	r
0.941474974155426	0.0703125	r
0.9547275304794312	0.0234375	r
0.9731742143630981	0.0546875	r
0.9055757522583008	0.0546875	r
0.9706085324287415	0.1015625	r
0.9176867008209229	0.05078125	r
0.9884017109870911	0.0859375	r
0.9542842507362366	0.0859375	r
0.9545206427574158	0.0078125	r
0.9261103868484497	0.1171875	r
0.9199191331863403	0.4140625	r
0.9771127700805664	0.046875	r
0.9330887198448181	0.07421875	r
0.9544117450714111	0.0078125	r
0.9595993161201477	0.00390625	r
0.9474201202392578	0.03125	r
0.9483407139778137	0.140625	r
0.9376651644706726	0.00390625	r
0.932325005531311	0.06640625	r
0.9488515853881836	0.0625	r
0.9808975458145142	0.09375	r
0.974676251411438	0.34765625	r
0.9666712284088135	0.07421875	r
0.9595686793327332	0.09765625	r
0.9438272714614868	0.12109375	r
0.8835600018501282	0.0703125	r
0.9463273286819458	0.03125	r
0.9177054762840271	0.10546875	r
0.9741575121879578	0.140625	r
0.9512732028961182	0.1640625	r
0.8921797871589661	0.0703125	r
0.9078225493431091	0.078125	r
0.9312033653259277	0.0625	r
0.9476262331008911	0.0390625	r
0.9540210366249084	0.0703125	r
0.9264770746231079	0.0859375	r
0.9599905014038086	0.09375	r
0.9286808371543884	0.0234375	r
0.9333683252334595	0.1875	r
0.9480292201042175	0.1875	r
0.9214909076690674	0.15625	r
0.9361527562141418	0.0078125	r
0.9944132566452026	0.02734375	r
0.9064290523529053	0.04296875	r
0.9324039816856384	0.125	r
0.9783253073692322	0.0625	r
0.9507496953010559	0.1171875	r
0.9072859287261963	0.0078125	r
0.9526075124740601	0.203125	r
0.937221348285675	0.1171875	r
0.9466435313224792	0.046875	r
0.9255990386009216	0.43359375	r
0.9240195751190186	0.0078125	r
0.9249104261398315	0.0703125	r
0.9176765084266663	0.02734375	r
0.9328514337539673	0.17578125	r
0.9779540300369263	0.171875	r
0.8988227844238281	0.1171875	r
0.9419842958450317	0.1171875	r
0.939735472202301	0.27734375	r
0.9437928199768066	0.0234375	r
0.8891938328742981	0.07421875	r
0.966395914554596	0.05078125	r
0.967370331287384	0.0859375	r
0.9051600098609924	0.140625	r
0.9785070419311523	0.03125	r
0.9134678840637207	0.0078125	r
0.9323273301124573	0.23828125	r
0.8942156434059143	0.546875	r
0.8924617171287537	0.0390625	r
0.9257131218910217	0.15234375	r
0.9864346385002136	0.03125	r
0.887621283531189	0.0234375	r
0.9331856369972229	0.1171875	r
0.9267581105232239	0.0546875	r
0.9439176917076111	0.046875	r
0.9455732703208923	0.1484375	r
0.9546062350273132	0.21875	r
0.9592901468276978	0.0859375	r
0.9455721378326416	0.06640625	r
0.9564815759658813	0.140625	r
0.9654703736305237	0.05859375	r
0.9224932193756104	0.0625	r
0.9754892587661743	0.09375	r
0.9452483057975769	0.0078125	r
0.8987182378768921	0.33203125	r
0.9301435947418213	0.1484375	r
0.9200411438941956	0.16015625	r
0.920860230922699	0.20703125	r
0.9654462337493896	0.0390625	r
0.9568217396736145	0.21484375	r
0.9610331654548645	0.0078125	r
0.9056078195571899	0.0546875	r
0.9197211861610413	0.0859375	r
0.9520511627197266	0.05859375	r
0.9427058100700378	0.1328125	r
0.9168853759765625	0.1015625	r
0.972118616104126	0.0546875	r
0.9497889876365662	0.1328125	r
0.960602343082428	0.046875	r
0.9532473683357239	0.1640625	r
0.9427980184555054	0.2578125	r
0.9448128342628479	0.20703125	r
0.9982692003250122	0.0703125	r
0.93482506275177	0.0859375	r
0.8825386762619019	0.16796875	r
0.9485960602760315	0.0390625	r
0.932632327079773	0.08984375	r
0.9180701971054077	0.18359375	r
0.9458577632904053	0.15234375	r
0.9173699617385864	0.07421875	r
0.9404414296150208	0.18359375	r
0.9839375615119934	0.31640625	r
0.9490942358970642	0.03125	r
0.9772393703460693	0.0234375	r
0.9635283946990967	0.0703125	r
0.916595995426178	0.09375	r
0.9305115938186646	0.0703125	r
0.9244077205657959	0.16015625	r
0.951422393321991	0.0625	r
0.9383115172386169	0.16796875	r
0.932969331741333	0.22265625	r
0.9200207591056824	0.09765625	r
0.9530074000358582	0.359375	r
0.9185243248939514	0.05859375	r
0.9598552584648132	0.03125	r
0.9560146927833557	0.0703125	r
0.9639018177986145	0.19921875	r
0.9472270607948303	0.19921875	r
0.9203716516494751	0.015625	r

==> figures/data/alpaca/baseline-epoch1-delta-sim_len_rat.dat <==
sim	delta	label
0.706766917293233	0.0859375	r
0.8741258741258742	0.09765625	r
1.0	0.1328125	r
1.0	0.0078125	r
0.773109243697479	0.1328125	r
0.5179856115107914	0.06640625	r
0.8652482269503546	0.0234375	r
0.9615384615384616	0.0078125	r
0.25	0.19140625	r
0.22330097087378642	0.0703125	r
0.8846153846153846	0.015625	r
0.6982758620689655	0.03515625	r
0.12	0.22265625	r
0.95	0.14453125	r
0.7142857142857143	0.046875	r
0.7894736842105263	0.10546875	r
0.6390977443609023	0.07421875	r
0.9629629629629629	0.046875	r
0.75	0.08984375	r
0.7703703703703704	0.0703125	r
0.4444444444444444	0.046875	r
0.875	0.0234375	r
0.8823529411764706	0.0234375	r
0.25	0.01953125	r
0.29	0.15625	r
0.8666666666666667	0.20703125	r
0.3333333333333333	0.0859375	r
0.07317073170731707	0.22265625	r
0.30303030303030304	0.34375	r
1.0	0.0625	r
0.2857142857142857	0.3515625	r
0.75	0.0546875	r
0.3333333333333333	0.15234375	r
1.0	0.0390625	r
0.7549019607843137	0.03515625	r
1.0	0.1015625	r
0.28292682926829266	0.19921875	r
0.4703703703703704	0.046875	r
0.66	0.0859375	r
0.7154471544715447	0.0703125	r
0.25	0.4453125	r
0.7806122448979592	0.015625	r
0.7714285714285715	0.1015625	r
0.6111111111111112	0.1015625	r
0.4444444444444444	0.17578125	r
0.9224489795918367	0.06640625	r
0.6811594202898551	0.0703125	r
0.22857142857142856	0.0859375	r
0.16	0.0546875	r
0.8956521739130435	0.046875	r
0.9285714285714286	0.015625	r
0.979933110367893	0.3203125	r
0.9466666666666667	0.171875	r
0.9818181818181818	0.03125	r
0.7307692307692307	0.04296875	r
0.8809523809523809	0.09375	r
0.8421052631578947	0.0546875	r
0.703125	0.171875	r
0.9333333333333333	0.0078125	r
0.875	0.140625	r
1.0	0.03125	r
0.21568627450980393	0.16796875	r
1.0	0.0546875	r
0.37349397590361444	0.0546875	r
0.7	0.0078125	r
0.7217391304347827	0.0078125	r
0.5081967213114754	0.0078125	r
0.47058823529411764	0.0078125	r
0.9666666666666667	0.078125	r
1.0	0.01953125	r
0.6560509554140127	0.1484375	r
0.5227272727272727	0.01953125	r
0.9401709401709402	0.0546875	r
0.9139784946236559	0.01171875	r
0.88	0.015625	r
0.8557692307692307	0.04296875	r
1.0	0.078125	r
0.926829268292683	0.078125	r
0.6666666666666666	0.0703125	r
0.8807339449541285	0.078125	r
0.9382716049382716	0.0078125	r
0.7241379310344828	0.0234375	r
0.6666666666666666	0.06640625	r
0.7230769230769231	0.03125	r
0.5317919075144508	0.1328125	r
0.8990825688073395	0.1015625	r
0.29965156794425085	0.1328125	r
0.8518518518518519	0.24609375	r
0.4444444444444444	0.0625	r
0.3333333333333333	0.0234375	r
0.8333333333333334	0.15625	r
0.4148936170212766	0.13671875	r
0.5217391304347826	0.109375	r
0.59375	0.0390625	r
0.9	0.015625	r
0.9224137931034483	0.0390625	r
0.5	0.1484375	r
0.8571428571428571	0.0078125	r
0.6548672566371682	0.109375	r
0.2727272727272727	0.34375	r
0.28125	0.0859375	r
0.7894736842105263	0.0703125	r
0.25	0.19140625	r
0.28735632183908044	0.21484375	r
0.8571428571428571	0.17578125	r
0.8	0.0625	r
0.2112676056338028	0.125	r
0.3333333333333333	0.0078125	r
0.5866666666666667	0.1171875	r
0.34375	0.12890625	r
0.6756756756756757	0.03125	r
0.9696969696969697	0.078125	r
0.6071428571428571	0.0546875	r
0.9259259259259259	0.015625	r
0.25555555555555554	0.26171875	r
0.954954954954955	0.2265625	r
0.9090909090909091	0.0546875	r
0.664179104477612	0.0859375	r
0.25	0.046875	r
0.9466666666666667	0.0546875	r
0.6825396825396826	0.046875	r
0.05806451612903226	0.5546875	r
1.0	0.22265625	r
0.4838709677419355	0.03125	r
0.8333333333333334	0.078125	r
0.6206896551724138	0.12890625	r
0.5555555555555556	0.15625	r
0.5	0.078125	r
0.8181818181818182	0.09375	r
0.48044692737430167	0.15234375	r
0.6744186046511628	0.0625	r
0.5875	0.0078125	r
0.5176470588235295	0.1796875	r
0.8636363636363636	0.01171875	r
0.8421052631578947	0.21875	r
0.8181818181818182	0.14453125	r
0.8	0.015625	r
0.6774193548387096	0.0703125	r
0.95	0.1796875	r
0.8319327731092437	0.04296875	r
0.14285714285714285	0.0078125	r
0.49137931034482757	0.109375	r
0.6107784431137725	0.08984375	r
0.9080459770114943	0.04296875	r
0.3191489361702128	0.03125	r
0.9230769230769231	0.01953125	r
0.2962962962962963	0.046875	r
0.8571428571428571	0.0078125	r
0.7444444444444445	0.046875	r
0.547945205479452	0.0703125	r
0.627906976744186	0.0546875	r
0.9166666666666666	0.09375	r
0.7410071942446043	0.1328125	r
0.5	0.10546875	r
0.8914728682170543	0.1328125	r
0.25	0.14453125	r
1.0	0.26953125	r
0.5728155339805825	0.1171875	r
0.3076923076923077	0.1796875	r
0.574750830564784	0.125	r
0.058823529411764705	0.1171875	r
0.5789473684210527	0.36328125	r
0.8571428571428571	0.05859375	r
1.0	0.02734375	r
0.38095238095238093	0.0703125	r
0.6587301587301587	0.0390625	r
0.7909090909090909	0.046875	r
0.42857142857142855	0.1953125	r
0.75	0.00390625	r
0.8125	0.02734375	r
1.0	0.015625	r
0.9850746268656716	0.0703125	r
0.8461538461538461	0.0078125	r
0.2222222222222222	0.10546875	r
0.9117647058823529	0.01953125	r
0.5454545454545454	0.140625	r
0.8705882352941177	0.109375	r
0.8153846153846154	0.11328125	r
0.875	0.0234375	r
0.6790123456790124	0.11328125	r
0.7142857142857143	0.08984375	r
0.859504132231405	0.02734375	r
0.76875	0.03515625	r
0.943089430894309	0.015625	r
0.9545454545454546	0.015625	r
0.7515923566878981	0.0625	r
0.9565217391304348	0.05859375	r
0.71	0.0625	r
0.5	0.4375	r
0.23076923076923078	0.0078125	r
0.673469387755102	0.0078125	r
0.6756756756756757	0.03125	r
0.6513157894736842	0.1171875	r
0.5714285714285714	0.02734375	r
0.7741935483870968	0.140625	r
0.9908256880733946	0.0234375	r
0.9054054054054054	0.08984375	r
1.0	0.26171875	r
0.3684210526315789	0.08984375	r
0.8913043478260869	0.171875	r
0.3333333333333333	0.0859375	r
1.0	0.015625	r
0.38235294117647056	0.171875	r
0.9375	0.0703125	r
0.3684210526315789	0.08203125	r
0.632183908045977	0.1015625	r
0.75	0.1640625	r
0.25	0.0859375	r
0.5357142857142857	0.0703125	r
0.6470588235294118	0.1328125	r
0.3170731707317073	0.04296875	r
0.7183098591549296	0.0234375	r
0.7850877192982456	0.01171875	r
0.2890625	0.0390625	r
0.8	0.0234375	r
0.7083333333333334	0.28125	r
0.5693069306930693	0.0703125	r
0.5185185185185185	0.0390625	r
0.23076923076923078	0.16796875	r
0.6923076923076923	0.1171875	r
0.5	0.17578125	r
0.8902439024390244	0.04296875	r
0.3564356435643564	0.15234375	r
0.7419354838709677	0.015625	r
0.8	0.11328125	r
0.6666666666666666	0.03125	r
0.09090909090909091	0.14453125	r
0.05154639175257732	0.427734375	r
0.9418604651162791	0.15625	r
0.7272727272727273	0.0625	r
0.5538461538461539	0.0625	r
0.803030303030303	0.171875	r
0.92	0.00390625	r
0.78125	0.00390625	r
1.0	0.0390625	r
0.27586206896551724	0.09375	r
0.14285714285714285	0.06640625	r
0.47513812154696133	0.10546875	r
0.5526315789473685	0.00390625	r
0.6708860759493671	0.09375	r
0.6923076923076923	0.13671875	r
0.7777777777777778	0.015625	r
0.6147540983606558	0.0390625	r
0.5563139931740614	0.16796875	r
0.9333333333333333	0.015625	r
0.6459627329192547	0.265625	r
0.8918918918918919	0.0078125	r
0.8042328042328042	0.28515625	r
0.76	0.0625	r
1.0	0.0546875	r
0.8484848484848485	0.00390625	r
0.9791666666666666	0.0390625	r
0.8297872340425532	0.15625	r
0.9555555555555556	0.08203125	r
0.9805825242718447	0.046875	r
0.40298507462686567	0.015625	r
0.8939393939393939	0.0234375	r
0.5561797752808989	0.01171875	r
0.7753623188405797	0.0546875	r
0.9090909090909091	0.109375	r
0.8055555555555556	0.03125	r
0.6666666666666666	0.0703125	r
0.5869565217391305	0.08203125	r
0.8333333333333334	0.0234375	r
0.6830985915492958	0.1796875	r
0.2	0.16015625	r
0.6666666666666666	0.1875	r
1.0	0.015625	r
0.9716981132075472	0.09375	r
0.6296296296296297	0.03125	r
0.14754098360655737	0.36328125	r
0.782608695652174	0.0625	r
0.7529411764705882	0.13671875	r
0.7142857142857143	0.0625	r
0.66	0.08984375	r
0.016666666666666666	0.51171875	r
0.875	0.1484375	r
0.6604938271604939	0.0703125	r
0.5384615384615384	0.12890625	r
0.925	0.0625	r
0.6571428571428571	0.046875	r
0.5862068965517241	0.0390625	r
0.9631578947368421	0.0390625	r
1.0	0.2890625	r
0.5241379310344828	0.04296875	r
0.4752475247524752	0.0234375	r
0.2972972972972973	0.0390625	r
1.0	0.20703125	r
0.875	0.19140625	r
0.14285714285714285	0.15234375	r
0.2366412213740458	0.14453125	r
0.234375	0.09375	r
0.5416666666666666	0.03125	r
0.7627118644067796	0.0234375	r
0.7894736842105263	0.15234375	r
0.4666666666666667	0.07421875	r
0.25	0.10546875	r
0.6755852842809364	0.1015625	r
0.52	0.0546875	r
0.8333333333333334	0.05859375	r
0.44	0.20703125	r
0.7014925373134329	0.21484375	r
0.8571428571428571	0.0078125	r
0.9361702127659575	0.0625	r
0.7217391304347827	0.03125	r
0.3333333333333333	0.1171875	r
0.2631578947368421	0.0625	r
0.46153846153846156	0.08203125	r
0.7666666666666667	0.015625	r
0.8333333333333334	0.015625	r
0.9	0.1484375	r
0.6451612903225806	0.078125	r
0.8265895953757225	0.015625	r
0.4117647058823529	0.23828125	r
0.25	0.1796875	r
0.5693069306930693	0.125	r
0.8461538461538461	0.05859375	r
0.5	0.15234375	r
0.905982905982906	0.0546875	r
0.6194690265486725	0.16015625	r
0.9090909090909091	0.09765625	r
0.5555555555555556	0.09765625	r
1.0	0.0625	r
0.03333333333333333	0.25	r
0.4782608695652174	0.18359375	r
0.6666666666666666	0.0703125	r
0.9787234042553191	0.1328125	r
1.0	0.08984375	r
0.5925925925925926	0.09375	r
0.5588235294117647	0.04296875	r
0.7777777777777778	0.1796875	r
0.19148936170212766	0.1171875	r
0.9743589743589743	0.01171875	r
0.746031746031746	0.1796875	r
0.6363636363636364	0.17578125	r
0.5	0.109375	r
0.6378737541528239	0.0078125	r
0.8333333333333334	0.0234375	r
0.776	0.0625	r
0.9965986394557823	0.0859375	r
0.525	0.140625	r
0.6428571428571429	0.0390625	r
0.75	0.08984375	r
1.0	0.28125	r
0.43478260869565216	0.1171875	r
0.48299319727891155	0.03125	r
1.0	0.0625	r
0.2222222222222222	0.03125	r
0.8888888888888888	0.046875	r
0.5185185185185185	0.22265625	r
0.7	0.015625	r
0.6296296296296297	0.3046875	r
0.45185185185185184	0.140625	r
0.4942528735632184	0.03125	r
0.7164179104477612	0.0234375	r
0.5806451612903226	0.0546875	r
0.9888888888888889	0.0390625	r
0.5614035087719298	0.109375	r
0.4186046511627907	0.05078125	r
0.8571428571428571	0.0078125	r
0.8571428571428571	0.02734375	r
1.0	0.046875	r
0.7	0.2421875	r
0.967391304347826	0.03515625	r
1.0	0.203125	r
0.92	0.1015625	r
0.5114503816793893	0.015625	r
0.7083333333333334	0.0625	r
0.2	0.0078125	r
0.3125	0.05078125	r
0.3787375415282392	0.1875	r
0.4742268041237113	0.0390625	r
0.875	0.1015625	r
0.8633093525179856	0.0234375	r
0.6521739130434783	0.078125	r
0.058823529411764705	0.3125	r
0.8584905660377359	0.03515625	r
0.16666666666666666	0.265625	r
0.9298245614035088	0.0859375	r
0.9047619047619048	0.0625	r
0.9487179487179487	0.13671875	r
0.020491803278688523	0.146484375	r
1.0	0.0625	r
0.8888888888888888	0.0234375	r
0.40298507462686567	0.18359375	r
0.4583333333333333	0.015625	r
0.8181818181818182	0.0859375	r
0.8776978417266187	0.0078125	r
0.9487179487179487	0.125	r
0.8333333333333334	0.13671875	r
0.3888888888888889	0.0625	r
0.5217391304347826	0.0234375	r
0.7407407407407407	0.15625	r
0.5144927536231884	0.0234375	r
0.13333333333333333	0.1171875	r
0.8571428571428571	0.171875	r
0.9690721649484536	0.0546875	r
0.6666666666666666	0.14453125	r
0.9090909090909091	0.0625	r
0.02631578947368421	0.16015625	r
0.83399209486166	0.0703125	r
1.0	0.3125	r
0.930379746835443	0.046875	r
0.7894736842105263	0.03125	r
0.7027027027027027	0.01953125	r
0.46153846153846156	0.06640625	r
0.9714285714285714	0.0625	r
0.6595744680851063	0.0859375	r
0.75	0.10546875	r
0.4036697247706422	0.10546875	r
0.7142857142857143	0.203125	r
0.8666666666666667	0.015625	r
0.9253731343283582	0.0703125	r
0.5	0.03125	r
1.0	0.0234375	r
0.9367088607594937	0.015625	r
0.8503937007874016	0.1875	r
0.3013698630136986	0.109375	r
1.0	0.09375	r
0.35714285714285715	0.0546875	r
0.7777777777777778	0.0078125	r
0.631578947368421	0.07421875	r
0.7619047619047619	0.0390625	r
0.6923076923076923	0.015625	r
0.7096774193548387	0.03515625	r
0.6351351351351351	0.125	r
0.1	0.20703125	r
0.25	0.09375	r
0.9803921568627451	0.09375	r
1.0	0.12890625	r
0.5423728813559322	0.05859375	r
0.9230769230769231	0.140625	r
1.0	0.02734375	r
0.5	0.2109375	r
0.8958333333333334	0.03515625	r
0.23943661971830985	0.171875	r
0.88	0.1015625	r
0.5664335664335665	0.13671875	r
0.8095238095238095	0.0234375	r
0.7894736842105263	0.296875	r
0.9166666666666666	0.0390625	r
0.6033057851239669	0.0078125	r
0.6538461538461539	0.0546875	r
0.9056603773584906	0.109375	r
0.9166666666666666	0.0078125	r
0.6914498141263941	0.171875	r
0.38181818181818183	0.125	r
0.6666666666666666	0.08984375	r
0.8	0.140625	r
0.6373626373626373	0.1875	r
0.6282051282051282	0.046875	r
0.8103448275862069	0.07421875	r
0.9054054054054054	0.0546875	r
0.36363636363636365	0.21875	r
0.7727272727272727	0.015625	r
0.5555555555555556	0.02734375	r
0.8571428571428571	0.046875	r
0.3333333333333333	0.0546875	r
0.8260869565217391	0.09765625	r
0.6589861751152074	0.0078125	r
0.9496402877697842	0.015625	r
0.5	0.01171875	r
0.7608695652173914	0.078125	r
0.7372262773722628	0.0546875	r
0.6790123456790124	0.125	r
0.9642857142857143	0.0234375	r
0.9659090909090909	0.0625	r
0.7252747252747253	0.0078125	r
1.0	0.140625	r
0.897196261682243	0.0625	r
0.8021978021978022	0.109375	r
1.0	0.0078125	r
0.6526315789473685	0.08984375	r
0.9079754601226994	0.08203125	r
0.9264705882352942	0.1953125	r
0.9375	0.015625	r
0.9166666666666666	0.11328125	r
0.990990990990991	0.17578125	r
0.9108910891089109	0.0703125	r
0.971830985915493	0.1171875	r
0.7194244604316546	0.21484375	r
0.5390625	0.0390625	r
0.6335877862595419	0.09375	r
0.74	0.06640625	r
0.5230769230769231	0.0546875	r
1.0	0.015625	r
0.2222222222222222	0.0390625	r
0.7951807228915663	0.171875	r
0.9895833333333334	0.171875	r
0.5714285714285714	0.08203125	r
0.8055555555555556	0.125	r
0.7142857142857143	0.0390625	r
0.8918918918918919	0.0234375	r
0.8666666666666667	0.09375	r
1.0	0.37109375	r
0.8396946564885496	0.09375	r
0.5454545454545454	0.125	r
0.5	0.02734375	r
0.6	0.0078125	r
0.43037974683544306	0.03125	r
0.9572649572649573	0.0078125	r
0.8181818181818182	0.05859375	r
0.7857142857142857	0.03125	r
0.5526315789473685	0.15234375	r
0.8764705882352941	0.0234375	r
0.6666666666666666	0.12890625	r
0.4	0.015625	r
0.9642857142857143	0.11328125	r
0.8492063492063492	0.00390625	r
0.918918918918919	0.0859375	r
0.7521367521367521	0.0703125	r
0.9154929577464789	0.015625	r
0.7441860465116279	0.0390625	r
0.6818181818181818	0.0390625	r
0.5487804878048781	0.0859375	r
0.3	0.06640625	r
0.875	0.15234375	r
0.7741935483870968	0.0859375	r
0.5691056910569106	0.046875	r
0.946236559139785	0.14453125	r
0.308411214953271	0.015625	r
0.8888888888888888	0.03515625	r
0.15789473684210525	0.26953125	r
0.24528301886792453	0.08984375	r
0.6470588235294118	0.0390625	r
0.9411764705882353	0.0390625	r
0.7166666666666667	0.0234375	r
0.6875	0.0703125	r
0.5725190839694656	0.0859375	r
0.8043478260869565	0.0859375	r
0.7677419354838709	0.015625	r
0.43434343434343436	0.046875	r
0.8771929824561403	0.203125	r
0.4878048780487805	0.0703125	r
1.0	0.01953125	r
0.5289256198347108	0.19921875	r
1.0	0.015625	r
0.5555555555555556	0.015625	r
0.9090909090909091	0.03125	r
0.8	0.03125	r
0.9444444444444444	0.19140625	r
0.7777777777777778	0.10546875	r
0.88	0.03125	r
0.5	0.21484375	r
0.85	0.0546875	r
0.36363636363636365	0.05859375	r
0.7207207207207207	0.0859375	r
0.8666666666666667	0.03125	r
0.6129032258064516	0.0390625	r
0.2692307692307692	0.1875	r
0.6308724832214765	0.046875	r
0.41025641025641024	0.109375	r
0.9339622641509434	0.015625	r
0.4777777777777778	0.12109375	r
0.27631578947368424	0.046875	r
1.0	0.0390625	r
0.8157894736842105	0.015625	r
0.4444444444444444	0.078125	r
0.5286195286195287	0.0234375	r
0.7708333333333334	0.0546875	r
0.7947368421052632	0.125	r
0.8461538461538461	0.109375	r
0.5454545454545454	0.22265625	r
0.5528455284552846	0.0625	r
0.8260869565217391	0.17578125	r
0.9142857142857143	0.09375	r
0.5483870967741935	0.07421875	r
0.5	0.0703125	r
0.8529411764705882	0.01953125	r
0.2987012987012987	0.03125	r
0.5	0.2109375	r
0.020202020202020204	0.25	r
0.5104895104895105	0.015625	r
0.3	0.02734375	r
0.7272727272727273	0.03125	r
0.65625	0.125	r
0.6578947368421053	0.16015625	r
0.9387755102040817	0.03125	r
0.5833333333333334	0.27734375	r
0.7142857142857143	0.1171875	r
1.0	0.0546875	r
0.25	0.1875	r
0.3181818181818182	0.0234375	r
0.7786885245901639	0.0078125	r
0.575	0.31640625	r
0.8571428571428571	0.0859375	r
0.7804878048780488	0.0234375	r
0.6296296296296297	0.06640625	r
0.7835051546391752	0.0390625	r
0.3900709219858156	0.01953125	r
0.5	0.0234375	r
0.9166666666666666	0.0078125	r
0.8260869565217391	0.0546875	r
0.21794871794871795	0.0625	r
0.6666666666666666	0.27734375	r
0.782608695652174	0.19921875	r
1.0	0.20703125	r
0.38	0.0859375	r
0.6417910447761194	0.07421875	r
0.40350877192982454	0.00390625	r
1.0	0.046875	r
0.9166666666666666	0.078125	r
0.6578947368421053	0.078125	r
0.7227722772277227	0.0703125	r
0.94	0.1484375	r
0.8142857142857143	0.046875	r
0.6458333333333334	0.046875	r
0.7804878048780488	0.171875	r
0.8985507246376812	0.0859375	r
0.23404255319148937	0.06640625	r
0.9642857142857143	0.125	r
0.5	0.1171875	r
0.9636363636363636	0.0234375	r
0.7403846153846154	0.0390625	r
0.7664233576642335	0.1953125	r
0.967741935483871	0.1171875	r
0.6923076923076923	0.22265625	r
1.0	0.1171875	r
0.85	0.0546875	r
0.9230769230769231	0.02734375	r
0.43243243243243246	0.0078125	r
0.4166666666666667	0.015625	r
0.8571428571428571	0.01953125	r
1.0	0.02734375	r
0.9761904761904762	0.015625	r
0.7741935483870968	0.046875	r
1.0	0.078125	r
1.0	0.533203125	r
1.0	0.03125	r
0.5714285714285714	0.0546875	r
0.4782608695652174	0.109375	r
0.6	0.12890625	r
0.6666666666666666	0.046875	r
0.9734513274336283	0.15625	r
0.9016393442622951	0.046875	r
0.4878048780487805	0.0546875	r
0.8148148148148148	0.0546875	r
0.8125	0.1015625	r
0.7153284671532847	0.0234375	r
0.8230088495575221	0.00390625	r
0.7857142857142857	0.140625	r
0.43956043956043955	0.1796875	r
0.9166666666666666	0.140625	r
0.6746987951807228	0.0546875	r
0.8888888888888888	0.0234375	r
1.0	0.12109375	r
0.8695652173913043	0.10546875	r
0.4959349593495935	0.0078125	r
0.5	0.29296875	r
0.16666666666666666	0.203125	r
0.6923076923076923	0.046875	r
0.4878048780487805	0.203125	r
0.9	0.046875	r
0.8076923076923077	0.046875	r
1.0	0.0703125	r
0.7	0.29296875	r
0.3548387096774194	0.2578125	r
1.0	0.00390625	r
0.8666666666666667	0.0703125	r
0.3333333333333333	0.046875	r
0.9444444444444444	0.0234375	r
0.42738589211618255	0.05859375	r
0.743421052631579	0.03125	r
0.9466666666666667	0.0078125	r
0.5614617940199336	0.15625	r
0.873015873015873	0.0625	r
0.5714285714285714	0.12109375	r
0.025806451612903226	0.62109375	r
0.5913978494623656	0.03125	r
0.75	0.16796875	r
0.35135135135135137	0.0390625	r
0.573170731707317	0.0546875	r
1.0	0.0078125	r
0.6923076923076923	0.32421875	r
0.8055555555555556	0.2265625	r
0.5	0.0390625	r
0.8735632183908046	0.00390625	r
0.8571428571428571	0.0546875	r
0.8353658536585366	0.0390625	r
0.6237623762376238	0.28515625	r
0.29850746268656714	0.08984375	r
0.6538461538461539	0.0234375	r
0.8297872340425532	0.14453125	r
1.0	0.11328125	r
0.125	0.0234375	r
0.8111888111888111	0.125	r
0.9	0.0703125	r
0.8571428571428571	0.0625	r
0.6666666666666666	0.1640625	r
0.8058252427184466	0.0234375	r
0.01935483870967742	0.234375	r
0.5254237288135594	0.17578125	r
0.48717948717948717	0.14453125	r
0.3225806451612903	0.1640625	r
0.8700564971751412	0.15625	r
0.48854961832061067	0.1015625	r
0.8734177215189873	0.109375	r
0.10185185185185185	0.10546875	r
0.9090909090909091	0.04296875	r
0.5714285714285714	0.1171875	r
0.3333333333333333	0.109375	r
0.7699115044247787	0.0703125	r
0.725	0.01171875	r
0.875	0.015625	r
0.8	0.0625	r
0.9948186528497409	0.0859375	r
0.5	0.0234375	r
0.6666666666666666	0.1015625	r
0.6	0.078125	r
0.8461538461538461	0.08203125	r
0.8051948051948052	0.03125	r
0.6190476190476191	0.1953125	r
0.4666666666666667	0.0390625	r
0.6632653061224489	0.1484375	r
0.9285714285714286	0.1171875	r
0.6	0.0078125	r
0.018867924528301886	0.171875	r
0.15789473684210525	0.078125	r
0.898876404494382	0.1171875	r
0.7206477732793523	0.0625	r
0.6585365853658537	0.0546875	r
0.8709677419354839	0.11328125	r
0.7777777777777778	0.0859375	r
0.8181818181818182	0.2109375	r
0.8444444444444444	0.05078125	r
0.4166666666666667	0.1875	r
0.7027027027027027	0.0078125	r
0.9032258064516129	0.0078125	r
0.46938775510204084	0.13671875	r
0.9634146341463414	0.12109375	r
0.9090909090909091	0.125	r
0.6425531914893617	0.09375	r
0.2849162011173184	0.0859375	r
0.6666666666666666	0.08984375	r
0.46808510638297873	0.2421875	r
0.6428571428571429	0.1796875	r
0.8170212765957446	0.0078125	r
0.07407407407407407	0.21875	r
0.4444444444444444	0.0859375	r
0.49206349206349204	0.0859375	r
0.5433526011560693	0.12890625	r
0.9649122807017544	0.015625	r
1.0	0.0625	r
0.9361702127659575	0.015625	r
0.875	0.0546875	r
0.5327102803738317	0.1015625	r
0.8958333333333334	0.0234375	r
0.8641975308641975	0.046875	r
0.45454545454545453	0.17578125	r
0.19047619047619047	0.046875	r
0.4566929133858268	0.0703125	r
0.7068965517241379	0.0703125	r
0.2777777777777778	0.16796875	r
0.43478260869565216	0.1953125	r
0.808695652173913	0.1171875	r
0.9020979020979021	0.01171875	r
0.7751479289940828	0.109375	r
0.5384615384615384	0.0546875	r
1.0	0.02734375	r
0.7083333333333334	0.140625	r
0.4666666666666667	0.0234375	r
0.9	0.0546875	r
0.7209302325581395	0.0078125	r
0.9915966386554622	0.09375	r
0.9672131147540983	0.0859375	r
0.8695652173913043	0.078125	r
0.6363636363636364	0.078125	r
0.34710743801652894	0.1875	r
0.32653061224489793	0.0546875	r
0.6857142857142857	0.0625	r
0.8048780487804879	0.234375	r
0.8850574712643678	0.0390625	r
0.7586206896551724	0.09375	r
0.5384615384615384	0.03515625	r
0.8148148148148148	0.140625	r
0.9008264462809917	0.1875	r
0.8472222222222222	0.0078125	r
0.6	0.05859375	r
0.7563025210084033	0.015625	r
0.5113636363636364	0.140625	r
0.9444444444444444	0.15625	r
0.34574468085106386	0.04296875	r
0.7702702702702703	0.0859375	r
0.784	0.0703125	r
0.8620689655172413	0.1328125	r
0.6	0.0625	r
0.8115942028985508	0.09375	r
0.11392405063291139	0.01953125	r
0.2755102040816326	0.0234375	r
0.7368421052631579	0.0234375	r
0.8333333333333334	0.0234375	r
1.0	0.1328125	r
0.9856115107913669	0.140625	r
0.8037383177570093	0.046875	r
0.5205479452054794	0.125	r
0.9134615384615384	0.03125	r
0.8035714285714286	0.015625	r
0.6464646464646465	0.01171875	r
0.6818181818181818	0.23046875	r
0.7058823529411765	0.078125	r
0.9411764705882353	0.0625	r
0.7777777777777778	0.09375	r
0.7916666666666666	0.12109375	r
0.32558139534883723	0.0546875	r
0.8461538461538461	0.07421875	r
0.8666666666666667	0.0078125	r
0.8387096774193549	0.109375	r
0.6959459459459459	0.0078125	r
0.6666666666666666	0.109375	r
0.625	0.0859375	r
0.7391304347826086	0.046875	r
1.0	0.23828125	r
0.2777777777777778	0.171875	r
0.5789473684210527	0.03125	r
0.84	0.0390625	r
0.3953488372093023	0.09765625	r
0.7142857142857143	0.0234375	r
0.25	0.33984375	r
0.5714285714285714	0.05859375	r
0.5	0.046875	r
0.864406779661017	0.0703125	r
0.6901408450704225	0.03125	r
0.375	0.1953125	r
0.95	0.1015625	r
0.88	0.0859375	r
0.3	0.01171875	r
0.5714285714285714	0.15234375	r
0.9	0.04296875	r
0.75	0.09375	r
0.6444444444444445	0.125	r
0.7916666666666666	0.0546875	r
0.6206896551724138	0.046875	r
0.8632478632478633	0.03125	r
0.44025157232704404	0.0859375	r
0.4457831325301205	0.0703125	r
0.5280898876404494	0.13671875	r
0.6021505376344086	0.1015625	r
0.7340425531914894	0.046875	r
0.42857142857142855	0.140625	r
0.55	0.0234375	r
0.984375	0.0859375	r
0.9347826086956522	0.1796875	r
0.75	0.078125	r
0.5862068965517241	0.05078125	r
0.625	0.1953125	r
0.9	0.078125	r
0.8723404255319149	0.0859375	r
0.8392857142857143	0.078125	r
0.9523809523809523	0.03125	r
0.7611940298507462	0.0546875	r
0.7840909090909091	0.0078125	r
0.35714285714285715	0.109375	r
0.8983050847457628	0.0390625	r
0.4666666666666667	0.08984375	r
0.75	0.0390625	r
0.6923076923076923	0.11328125	r
0.6666666666666666	0.03125	r
0.4594594594594595	0.1484375	r
0.4666666666666667	0.109375	r
0.8780487804878049	0.015625	r
0.5	0.15625	r
0.4722222222222222	0.1796875	r
0.9777777777777777	0.015625	r
0.4580152671755725	0.22265625	r
0.5555555555555556	0.12890625	r
0.759493670886076	0.0859375	r
0.5	0.03125	r
0.6666666666666666	0.11328125	r
0.7816091954022989	0.0234375	r
0.9629629629629629	0.2421875	r
0.5714285714285714	0.2578125	r
0.7928571428571428	0.1328125	r
0.5	0.19921875	r
0.1724137931034483	0.39453125	r
0.5	0.00390625	r
0.8363636363636363	0.1015625	r
0.5	0.04296875	r
0.9913793103448276	0.015625	r
0.8278688524590164	0.046875	r
0.6904761904761905	0.03125	r
0.3865979381443299	0.1015625	r
0.6826923076923077	0.0859375	r
1.0	0.078125	r
0.5384615384615384	0.109375	r
0.4117647058823529	0.1015625	r
0.8596491228070176	0.0703125	r
0.4838709677419355	0.02734375	r
0.875	0.0390625	r
0.847682119205298	0.0546875	r
0.5402298850574713	0.01953125	r
0.4117647058823529	0.1171875	r
0.8074074074074075	0.0703125	r
0.7011494252873564	0.03125	r
0.6744186046511628	0.14453125	r
0.8571428571428571	0.2109375	r
0.9166666666666666	0.01171875	r
0.5652173913043478	0.0703125	r
0.4444444444444444	0.30859375	r
0.42	0.10546875	r
0.5	0.03515625	r
0.5443786982248521	0.1015625	r
0.6693548387096774	0.1171875	r
1.0	0.03125	r
0.52	0.140625	r
0.6136363636363636	0.0234375	r
0.4119601328903654	0.0078125	r
0.9130434782608695	0.0078125	r
0.6714285714285714	0.015625	r
0.6041666666666666	0.0234375	r
0.8867924528301887	0.21875	r
0.8888888888888888	0.04296875	r
0.8666666666666667	0.01953125	r
0.9571428571428572	0.23828125	r
0.1368421052631579	0.1953125	r
0.5789473684210527	0.0703125	r
0.10869565217391304	0.1875	r
0.7142857142857143	0.06640625	r
0.6020408163265306	0.09375	r
1.0	0.0625	r
0.8571428571428571	0.140625	r
0.9555555555555556	0.046875	r
1.0	0.0234375	r
0.32926829268292684	0.0546875	r
0.4716981132075472	0.0625	r
0.375	0.0859375	r
0.34513274336283184	0.078125	r
0.9622641509433962	0.109375	r
0.8918918918918919	0.140625	r
0.5819672131147541	0.03125	r
0.47619047619047616	0.1796875	r
0.6	0.109375	r
0.9375	0.0859375	r
0.8	0.22265625	r
0.7666666666666667	0.03125	r
0.9166666666666666	0.1953125	r
0.35294117647058826	0.1015625	r
1.0	0.02734375	r
0.6282051282051282	0.3984375	r
0.14285714285714285	0.390625	r
0.8097345132743363	0.078125	r
0.15384615384615385	0.20703125	r
0.7647058823529411	0.125	r
0.8333333333333334	0.2890625	r
1.0	0.1484375	r
0.75	0.0859375	r
0.75	0.1015625	r
0.7	0.08203125	r
0.989010989010989	0.13671875	r
0.3333333333333333	0.08984375	r
0.9787234042553191	0.140625	r
0.9354838709677419	0.03125	r
0.25252525252525254	0.10546875	r
0.9230769230769231	0.0078125	r
0.9487179487179487	0.046875	r
0.9	0.06640625	r
0.2857142857142857	0.0234375	r
0.8888888888888888	0.0625	r
0.8	0.02734375	r
0.8954248366013072	0.078125	r
1.0	0.21875	r
0.875	0.1015625	r
0.65	0.07421875	r
0.6428571428571429	0.08984375	r
0.8769230769230769	0.046875	r
0.9253731343283582	0.1875	r
0.6864864864864865	0.0234375	r
0.23809523809523808	0.09375	r
0.8333333333333334	0.203125	r
0.8181818181818182	0.0078125	r
0.7647058823529411	0.125	r
0.76	0.046875	r
0.7831325301204819	0.0234375	r
0.5377358490566038	0.015625	r
0.84	0.04296875	r
0.9285714285714286	0.03125	r
0.9594594594594594	0.1015625	r
0.75	0.2109375	r
0.631578947368421	0.0234375	r
0.64	0.109375	r
0.75	0.09375	r
0.10526315789473684	0.56640625	r
0.8125	0.046875	r
0.9166666666666666	0.0703125	r
0.5	0.109375	r
0.7168949771689498	0.15234375	r
0.9259259259259259	0.15234375	r
0.8977272727272727	0.00390625	r
0.9803921568627451	0.015625	r
0.46153846153846156	0.2109375	r
0.7875	0.0390625	r
0.6086956521739131	0.046875	r
0.7692307692307693	0.03125	r
0.21428571428571427	0.31640625	r
0.8347826086956521	0.35546875	r
0.12903225806451613	0.015625	r
0.8888888888888888	0.02734375	r
0.7456140350877193	0.03515625	r
0.9090909090909091	0.2421875	r
0.7121212121212122	0.09375	r
1.0	0.18359375	r
1.0	0.0546875	r
0.3815789473684211	0.0703125	r
0.5625	0.0078125	r
0.9382716049382716	0.19140625	r
0.29120879120879123	0.12109375	r
0.3333333333333333	0.0390625	r
0.5724137931034483	0.1015625	r
1.0	0.0234375	r
0.55	0.015625	r
0.7619047619047619	0.078125	r
0.88	0.09375	r
0.9326923076923077	0.16015625	r
0.6521739130434783	0.046875	r
0.2727272727272727	0.36328125	r
0.6538461538461539	0.203125	r
0.8554216867469879	0.09375	r
0.6793893129770993	0.046875	r
0.9166666666666666	0.1015625	r
0.75	0.078125	r
1.0	0.03125	r
0.898876404494382	0.0234375	r
0.14285714285714285	0.2109375	r
0.5089285714285714	0.0234375	r
0.8846153846153846	0.0234375	r
0.6666666666666666	0.0859375	r
0.5397350993377483	0.08203125	r
0.3969465648854962	0.1015625	r
0.6975308641975309	0.0859375	r
0.425	0.05078125	r
0.5964912280701754	0.0546875	r
0.7753623188405797	0.1328125	r
0.9285714285714286	0.01953125	r
0.4117647058823529	0.0703125	r
0.5984251968503937	0.23828125	r
0.5652173913043478	0.02734375	r
0.75	0.0078125	r
0.9787234042553191	0.0078125	r
0.8341968911917098	0.09375	r
0.6666666666666666	0.12890625	r
0.5375	0.1015625	r
0.95	0.09375	r
0.8333333333333334	0.1171875	r
0.7333333333333333	0.08984375	r
0.8557692307692307	0.203125	r
0.775	0.0078125	r
0.7	0.03125	r
0.10869565217391304	0.51953125	r
0.925	0.015625	r
0.7421875	0.203125	r
0.8296296296296296	0.015625	r
0.5227272727272727	0.0078125	r
0.82	0.05078125	r
0.30198019801980197	0.11328125	r
0.8333333333333334	0.06640625	r
0.6341463414634146	0.078125	r
0.950354609929078	0.0546875	r
0.6451612903225806	0.03515625	r
0.4380952380952381	0.0234375	r
0.375	0.03125	r
0.782608695652174	0.140625	r
0.5282392026578073	0.18359375	r
0.8780487804878049	0.1171875	r
0.8736842105263158	0.08984375	r
0.7934782608695652	0.09765625	r
0.5263157894736842	0.109375	r
0.8554216867469879	0.078125	r
0.5	0.1640625	r
0.9433962264150944	0.07421875	r
0.5	0.08984375	r
0.7096774193548387	0.0703125	r
0.967741935483871	0.1640625	r
0.7222222222222222	0.0546875	r
0.9	0.0625	r
0.7619047619047619	0.17578125	r
0.8	0.26953125	r
0.6875	0.16015625	r
0.36538461538461536	0.15625	r
0.049019607843137254	0.421875	r
0.5	0.03125	r
0.8877551020408163	0.0390625	r
0.5384615384615384	0.1015625	r
0.7391304347826086	0.04296875	r
0.8409090909090909	0.0390625	r
0.75	0.00390625	r
0.6421052631578947	0.0859375	r
0.7368421052631579	0.0625	r
0.5339805825242718	0.0546875	r
0.3333333333333333	0.22265625	r
0.38095238095238093	0.02734375	r
0.6857142857142857	0.08203125	r
1.0	0.09765625	r
0.6237623762376238	0.2421875	r
1.0	0.0625	r
0.5555555555555556	0.0546875	r
0.9	0.03515625	r
0.8732394366197183	0.1328125	r
0.8181818181818182	0.00390625	r
0.7142857142857143	0.1328125	r
0.4676258992805755	0.109375	r
0.958904109589041	0.03515625	r
1.0	0.1171875	r
0.43636363636363634	0.1875	r
0.3333333333333333	0.28515625	r
1.0	0.0703125	r
0.2857142857142857	0.27734375	r
0.5581395348837209	0.015625	r
0.6972111553784861	0.08984375	r
0.26556016597510373	0.015625	r
1.0	0.0234375	r
0.15254237288135594	0.11328125	r
0.7533333333333333	0.0703125	r
0.688	0.1015625	r
0.65625	0.109375	r
0.1111111111111111	0.27734375	r
0.8333333333333334	0.01953125	r
0.6746987951807228	0.015625	r
0.06666666666666667	0.03125	r
0.6428571428571429	0.0859375	r
0.3333333333333333	0.02734375	r
0.8837209302325582	0.0234375	r
0.7142857142857143	0.078125	r
0.6693548387096774	0.0703125	r
0.9555555555555556	0.03125	r
0.5714285714285714	0.046875	r
0.6923076923076923	0.22265625	r
0.5	0.04296875	r
1.0	0.0625	r
0.34397163120567376	0.140625	r
0.9230769230769231	0.0625	r
1.0	0.1171875	r
0.35	0.0546875	r
0.8295454545454546	0.1015625	r
0.5	0.0390625	r
0.9230769230769231	0.265625	r
0.928082191780822	0.109375	r
0.7956989247311828	0.015625	r
0.8717948717948718	0.01953125	r
0.9230769230769231	0.015625	r
1.0	0.1953125	r
0.8031914893617021	0.0078125	r
0.3125	0.44921875	r
0.7931034482758621	0.1953125	r
0.8045112781954887	0.02734375	r
0.9264705882352942	0.0625	r
1.0	0.1796875	r
0.5693430656934306	0.07421875	r
0.76	0.015625	r
0.5233644859813084	0.0078125	r
0.4	0.16796875	r
0.7692307692307693	0.078125	r
0.9708029197080292	0.09375	r
0.6923076923076923	0.046875	r
0.8461538461538461	0.0390625	r
0.3963963963963964	0.1640625	r
0.6909090909090909	0.08203125	r
0.8333333333333334	0.0390625	r
0.9117647058823529	0.0390625	r
0.4697986577181208	0.01171875	r
1.0	0.09375	r
0.9230769230769231	0.078125	r
0.8	0.078125	r
0.5510204081632653	0.01953125	r
0.6511627906976745	0.0625	r
0.8888888888888888	0.17578125	r
0.9310344827586207	0.0859375	r
0.5454545454545454	0.1015625	r
0.522633744855967	0.015625	r
0.963855421686747	0.07421875	r
0.6363636363636364	0.0078125	r
0.6551724137931034	0.015625	r
0.72	0.0546875	r
0.6785714285714286	0.109375	r
0.8524590163934426	0.0078125	r
0.4716981132075472	0.30078125	r
0.6936416184971098	0.0546875	r
0.9642857142857143	0.1953125	r
0.4405594405594406	0.0078125	r
0.7654320987654321	0.0234375	r
0.967741935483871	0.05859375	r
0.2972972972972973	0.0625	r
0.773109243697479	0.04296875	r
0.7761194029850746	0.2109375	r
0.8556701030927835	0.04296875	r
1.0	0.0234375	r
0.7037037037037037	0.05859375	r
0.8307692307692308	0.0703125	r
0.5636363636363636	0.078125	r
0.9090909090909091	0.0390625	r
0.9411764705882353	0.08984375	r
0.7333333333333333	0.06640625	r
0.5833333333333334	0.08203125	r
0.6666666666666666	0.046875	r
0.6741573033707865	0.0546875	r
0.3333333333333333	0.22265625	r
0.7417582417582418	0.03125	r
0.9166666666666666	0.08984375	r
0.9	0.01171875	r
0.8666666666666667	0.015625	r
0.6333333333333333	0.02734375	r
0.6	0.046875	r
0.7027027027027027	0.0234375	r
0.825	0.046875	r
0.9047619047619048	0.09375	r
1.0	0.0859375	r
0.9230769230769231	0.0234375	r
0.10526315789473684	0.14453125	r
0.9629629629629629	0.0234375	r
0.7142857142857143	0.01953125	r
0.9230769230769231	0.1015625	r
0.4782608695652174	0.23046875	r
0.8333333333333334	0.0234375	r
0.7142857142857143	0.015625	r
0.8	0.1484375	r
0.8888888888888888	0.0234375	r
0.9333333333333333	0.0703125	r
0.7027027027027027	0.26171875	r
0.2077922077922078	0.015625	r
0.4230769230769231	0.34375	r
0.38461538461538464	0.15625	r
0.9073170731707317	0.109375	r
0.7291666666666666	0.0546875	r
0.34710743801652894	0.171875	r
0.43333333333333335	0.22265625	r
0.07766990291262135	0.078125	r
0.546875	0.109375	r
0.7076923076923077	0.01953125	r
0.9333333333333333	0.0234375	r
0.5263157894736842	0.0390625	r
0.3333333333333333	0.171875	r
0.6271186440677966	0.1875	r
0.75	0.1328125	r
0.759493670886076	0.09765625	r
1.0	0.12890625	r
0.8	0.0390625	r
0.08695652173913043	0.16796875	r
0.9743589743589743	0.0078125	r
0.7045454545454546	0.1015625	r
0.71875	0.01953125	r
0.8695652173913043	0.109375	r
0.8157894736842105	0.078125	r
0.75	0.08203125	r
0.3617021276595745	0.0859375	r
0.75	0.02734375	r
0.5	0.09375	r
0.43103448275862066	0.0703125	r
1.0	0.015625	r
0.7	0.046875	r
0.6942148760330579	0.0546875	r
0.8620689655172413	0.109375	r
0.8987341772151899	0.1015625	r
0.8333333333333334	0.08984375	r
0.3715415019762846	0.1953125	r
0.4375	0.1328125	r
0.39603960396039606	0.0078125	r
0.925531914893617	0.171875	r
0.8	0.015625	r
0.43243243243243246	0.18359375	r
0.740484429065744	0.03125	r
1.0	0.0703125	r
0.7448275862068966	0.109375	r
0.48717948717948717	0.28125	r
0.5	0.0390625	r
0.8823529411764706	0.0546875	r
0.8367346938775511	0.015625	r
0.5454545454545454	0.12890625	r
0.6666666666666666	0.0390625	r
0.7368421052631579	0.0078125	r
0.7894736842105263	0.0859375	r
0.41044776119402987	0.140625	r
0.3953488372093023	0.1171875	r
0.46511627906976744	0.046875	r
0.7272727272727273	0.1015625	r
0.5309734513274337	0.07421875	r
0.8333333333333334	0.01953125	r
0.5540540540540541	0.12890625	r
0.6086956521739131	0.12109375	r
0.5	0.125	r
0.15384615384615385	0.046875	r
0.782608695652174	0.1171875	r
0.7423728813559322	0.0390625	r
0.9150326797385621	0.140625	r
0.9230769230769231	0.078125	r
0.7647058823529411	0.0703125	r
0.6593406593406593	0.03125	r
0.6171875	0.1484375	r
0.8571428571428571	0.03125	r
0.5643939393939394	0.15234375	r
0.924812030075188	0.28125	r
0.7010309278350515	0.1171875	r
0.6666666666666666	0.26953125	r
0.8333333333333334	0.05078125	r
0.9411764705882353	0.0546875	r
0.6388888888888888	0.03125	r
0.6746987951807228	0.03125	r
0.3584070796460177	0.0234375	r
0.8636363636363636	0.09375	r
0.9272727272727272	0.015625	r
0.4375	0.05859375	r
0.7923497267759563	0.0078125	r
0.46808510638297873	0.18359375	r
0.5084745762711864	0.23828125	r
0.9122807017543859	0.09375	r
0.7142857142857143	0.0234375	r
1.0	0.046875	r
0.55	0.109375	r
0.5146198830409356	0.03125	r
0.2	0.1796875	r
0.8905472636815921	0.015625	r
1.0	0.0625	r
0.6901408450704225	0.20703125	r
0.6666666666666666	0.05859375	r
0.5652173913043478	0.1796875	r
0.3684210526315789	0.1484375	r
0.7127659574468085	0.0625	r
0.8390804597701149	0.08984375	r
0.7058823529411765	0.125	r
0.4	0.07421875	r
0.9125	0.26953125	r
0.7530864197530864	0.125	r
0.35	0.1953125	r
0.5213675213675214	0.0703125	r
0.8148148148148148	0.046875	r
0.6	0.09375	r
0.8811188811188811	0.1015625	r
1.0	0.0703125	r
0.8351648351648352	0.03125	r
0.7419354838709677	0.1171875	r
0.5797101449275363	0.03125	r
0.3	0.21875	r
0.08333333333333333	0.03515625	r
0.8518518518518519	0.0234375	r
0.875	0.0390625	r
0.8620689655172413	0.08984375	r
0.648854961832061	0.1015625	r
0.6486486486486487	0.078125	r
0.9469026548672567	0.046875	r
0.7894736842105263	0.16015625	r
0.8256880733944955	0.078125	r
0.7407407407407407	0.0234375	r
0.3959731543624161	0.0078125	r
0.17647058823529413	0.11328125	r
0.7028985507246377	0.03125	r
0.7292576419213974	0.0703125	r
0.6265060240963856	0.1328125	r
0.4727272727272727	0.09765625	r
0.8015267175572519	0.0546875	r
0.2857142857142857	0.0234375	r
0.93	0.0546875	r
0.841726618705036	0.109375	r
0.8	0.03125	r
0.9375	0.0390625	r
0.4444444444444444	0.1171875	r
0.5348837209302325	0.0078125	r
0.4409722222222222	0.0703125	r
0.5	0.046875	r
0.7517241379310344	0.03125	r
0.5	0.015625	r
0.9	0.0078125	r
0.6804733727810651	0.21484375	r
0.3566666666666667	0.03125	r
0.47928994082840237	0.0546875	r
0.33544303797468356	0.2890625	r
0.9639175257731959	0.0234375	r
0.7142857142857143	0.16015625	r
0.5	0.0703125	r
0.4411764705882353	0.1328125	r
0.9166666666666666	0.0703125	r
0.8360655737704918	0.0546875	r
0.7692307692307693	0.22265625	r
0.6785714285714286	0.0390625	r
0.4117647058823529	0.17578125	r
0.7129629629629629	0.18359375	r
0.9382716049382716	0.0234375	r
0.6265060240963856	0.0703125	r
0.8356164383561644	0.0390625	r
0.5	0.046875	r
0.35135135135135137	0.0234375	r
0.42857142857142855	0.12109375	r
0.9076923076923077	0.08203125	r
0.9678714859437751	0.09375	r
0.8627450980392157	0.0078125	r
0.46875	0.0625	r
0.4827586206896552	0.03515625	r
0.4789915966386555	0.140625	r
0.6666666666666666	0.0234375	r
0.6	0.125	r
0.635593220338983	0.0859375	r
0.9529411764705882	0.0234375	r
0.7931034482758621	0.10546875	r
0.6220472440944882	0.0078125	r
0.7195121951219512	0.16796875	r
0.5714285714285714	0.0546875	r
0.7391304347826086	0.015625	r
0.875	0.0625	r
0.5362318840579711	0.0234375	r
0.46842105263157896	0.0703125	r
0.8461538461538461	0.015625	r
0.5448717948717948	0.05078125	r
0.9430379746835443	0.0390625	r
0.2	0.03125	r
0.7692307692307693	0.1328125	r
1.0	0.109375	r
0.6329113924050633	0.0078125	r
0.42857142857142855	0.109375	r
0.43333333333333335	0.0859375	r
1.0	0.1171875	r
1.0	0.21875	r
0.59375	0.16015625	r
0.8476190476190476	0.046875	r
0.7349397590361446	0.0703125	r
0.5652173913043478	0.1171875	r
0.75	0.04296875	r
0.7611940298507462	0.125	r
0.696969696969697	0.09375	r
0.9403973509933775	0.1796875	r
0.7333333333333333	0.1796875	r
0.8125	0.06640625	r
0.82	0.0390625	r
0.9393939393939394	0.125	r
0.23493975903614459	0.15625	r
0.8294117647058824	0.15625	r
0.9615384615384616	0.046875	r
0.1111111111111111	0.0703125	r
0.7272727272727273	0.078125	r
0.3014705882352941	0.0234375	r
0.7523809523809524	0.15625	r
0.8472222222222222	0.0859375	r
0.8466666666666667	0.171875	r
0.9354838709677419	0.0234375	r
0.14285714285714285	0.08984375	r
0.17391304347826086	0.03515625	r
0.34615384615384615	0.0625	r
0.5757575757575758	0.0390625	r
0.6170212765957447	0.0703125	r
0.6	0.3359375	r
0.7931034482758621	0.078125	r
0.8	0.21484375	r
0.875	0.03515625	r
0.8148148148148148	0.0078125	r
0.3076923076923077	0.3046875	r
0.5	0.0546875	r
1.0	0.04296875	r
0.6753246753246753	0.0546875	r
0.7662337662337663	0.0859375	r
0.8571428571428571	0.0390625	r
0.9333333333333333	0.015625	r
1.0	0.109375	r
0.3656387665198238	0.0390625	r
0.14285714285714285	0.1484375	r
0.2843601895734597	0.0859375	r
0.5909090909090909	0.04296875	r
0.5348837209302325	0.0703125	r
0.625	0.1171875	r
0.8541666666666666	0.046875	r
0.29545454545454547	0.1953125	r
0.7431192660550459	0.0859375	r
0.6428571428571429	0.15625	r
0.6083916083916084	0.1015625	r
0.7083333333333334	0.03125	r
0.7785467128027682	0.17578125	r
0.7087378640776699	0.2109375	r
0.22448979591836735	0.03125	r
0.9411764705882353	0.12109375	r
0.5	0.12109375	r
0.4233576642335766	0.046875	r
0.6666666666666666	0.30859375	r
0.3880597014925373	0.078125	r
0.7345679012345679	0.09375	r
0.6060606060606061	0.0546875	r
0.9032258064516129	0.0234375	r
0.7777777777777778	0.16015625	r
0.2268041237113402	0.1640625	r
0.8333333333333334	0.0546875	r
0.5467980295566502	0.0859375	r
0.8363636363636363	0.03125	r
0.4805194805194805	0.1484375	r
1.0	0.03125	r
0.9387755102040817	0.10546875	r
0.2719298245614035	0.0546875	r
0.9512195121951219	0.01953125	r
0.9	0.0234375	r
0.62	0.01953125	r
0.8229166666666666	0.15234375	r
0.8174603174603174	0.17578125	r
0.7045454545454546	0.03125	r
0.3157894736842105	0.1171875	r
0.4722222222222222	0.078125	r
0.5853658536585366	0.125	r
0.5714285714285714	0.2265625	r
0.45454545454545453	0.1171875	r
0.9225352112676056	0.11328125	r
0.7768595041322314	0.078125	r
0.9753086419753086	0.0703125	r
0.13043478260869565	0.25390625	r
0.7619047619047619	0.09375	r
0.6511627906976745	0.015625	r
0.7049180327868853	0.015625	r
0.5774647887323944	0.0703125	r
1.0	0.0234375	r
0.9453924914675768	0.12109375	r
0.8	0.36328125	r
0.9551282051282052	0.0234375	r
0.6210526315789474	0.1875	r
0.6	0.11328125	r
0.7669902912621359	0.0703125	r
0.7619047619047619	0.00390625	r
0.4777327935222672	0.1328125	r
0.900709219858156	0.0234375	r
0.7222222222222222	0.046875	r
0.2	0.046875	r
0.7540983606557377	0.046875	r
0.7065217391304348	0.0234375	r
1.0	0.0390625	r
0.8828125	0.046875	r
1.0	0.03125	r
0.88	0.09765625	r
0.6538461538461539	0.0546875	r
0.875	0.078125	r
0.4	0.0078125	r
0.75	0.0078125	r
0.37142857142857144	0.015625	r
0.47619047619047616	0.0703125	r
0.8333333333333334	0.109375	r
0.4367816091954023	0.203125	r
0.9791666666666666	0.046875	r
0.12686567164179105	0.2265625	r
1.0	0.0625	r
0.774390243902439	0.0078125	r
0.631578947368421	0.234375	r
0.9323308270676691	0.0078125	r
0.6632653061224489	0.0546875	r
0.2711864406779661	0.0078125	r
0.4	0.0703125	r
0.8	0.203125	r
0.92	0.1171875	r
0.9113924050632911	0.0859375	r
0.3333333333333333	0.21875	r
0.85	0.0390625	r
0.9473684210526315	0.00390625	r
0.7192982456140351	0.03125	r
0.7702702702702703	0.0078125	r
1.0	0.0859375	r
0.9230769230769231	0.265625	r
1.0	0.29296875	r
0.9305555555555556	0.0703125	r
0.9375	0.09375	r
0.6712328767123288	0.046875	r
0.8230088495575221	0.0234375	r
0.5285714285714286	0.1640625	r
0.9758064516129032	0.109375	r
0.9452054794520548	0.046875	r
0.8888888888888888	0.203125	r
0.75	0.1328125	r
0.9782608695652174	0.046875	r
0.6020408163265306	0.00390625	r
0.8	0.109375	r
0.504950495049505	0.03125	r
0.32894736842105265	0.0703125	r
0.3445378151260504	0.0546875	r
0.9550561797752809	0.046875	r
0.9166666666666666	0.03515625	r
0.4666666666666667	0.4140625	r
0.5288461538461539	0.10546875	r
0.46511627906976744	0.1875	r
0.9509803921568627	0.046875	r
0.242914979757085	0.140625	r
0.5538461538461539	0.0546875	r
0.5964912280701754	0.0859375	r
0.5714285714285714	0.1875	r
0.14333333333333334	0.2265625	r
0.4666666666666667	0.07421875	r
0.8295454545454546	0.01953125	r
0.8543689320388349	0.015625	r
0.8347826086956521	0.046875	r
0.8	0.171875	r
0.6046511627906976	0.23046875	r
0.75	0.0234375	r
0.5185185185185185	0.0625	r
0.6086956521739131	0.0625	r
0.5	0.359375	r
0.6043956043956044	0.1171875	r
0.75	0.11328125	r
0.14925373134328357	0.09765625	r
0.5	0.109375	r
0.6547619047619048	0.0234375	r
0.45652173913043476	0.18359375	r
0.6990291262135923	0.0390625	r
0.8620689655172413	0.0546875	r
0.9436619718309859	0.0703125	r
0.4788732394366197	0.0859375	r
0.4222222222222222	0.11328125	r
0.9642857142857143	0.0078125	r
1.0	0.1171875	r
1.0	0.03125	r
0.7037037037037037	0.1953125	r
0.7894736842105263	0.20703125	r
0.7474747474747475	0.1640625	r
0.2638888888888889	0.0390625	r
0.08695652173913043	0.09765625	r
0.8504672897196262	0.0390625	r
0.37037037037037035	0.09375	r
1.0	0.02734375	r
0.4666666666666667	0.0625	r
0.5652173913043478	0.015625	r
0.6793893129770993	0.015625	r
0.48398576512455516	0.0390625	r
0.95	0.12890625	r
0.775438596491228	0.15234375	r
0.06	0.0703125	r
0.6824324324324325	0.0703125	r
0.9453125	0.1015625	r
0.896551724137931	0.125	r
1.0	0.078125	r
0.7777777777777778	0.078125	r
0.7049180327868853	0.03125	r
0.3541666666666667	0.0703125	r
0.32558139534883723	0.1015625	r
0.8602150537634409	0.17578125	r
0.5675675675675675	0.1796875	r
0.10204081632653061	0.1328125	r
0.5576923076923077	0.19921875	r
0.7813953488372093	0.1328125	r
0.7967479674796748	0.05859375	r
0.8666666666666667	0.015625	r
0.8529411764705882	0.08984375	r
0.9333333333333333	0.03125	r
0.7	0.06640625	r
0.2222222222222222	0.1796875	r
0.4385026737967914	0.1640625	r
0.9090909090909091	0.0625	r
0.52	0.0625	r
0.875	0.0078125	r
0.9230769230769231	0.046875	r
0.6271186440677966	0.078125	r
0.6666666666666666	0.0703125	r
0.6388888888888888	0.1875	r
0.9583333333333334	0.015625	r
0.8260869565217391	0.15234375	r
0.7906976744186046	0.0390625	r
0.33793103448275863	0.015625	r
0.4941860465116279	0.0234375	r
0.47619047619047616	0.0625	r
1.0	0.10546875	r
0.5492957746478874	0.0078125	r
0.7105263157894737	0.05859375	r
0.8958333333333334	0.0546875	r
0.6515151515151515	0.1015625	r
0.07692307692307693	0.140625	r
0.8	0.1796875	r
0.8409090909090909	0.1171875	r
0.8951048951048951	0.046875	r
0.40540540540540543	0.23046875	r
0.9154929577464789	0.01171875	r
0.8653846153846154	0.0625	r
0.8502415458937198	0.07421875	r
0.5	0.02734375	r
0.8333333333333334	0.078125	r
0.875	0.015625	r
0.8434782608695652	0.296875	r
0.8333333333333334	0.09375	r
0.8	0.2421875	r
0.8414634146341463	0.0078125	r
0.8048780487804879	0.1953125	r
0.42528735632183906	0.0078125	r
0.7	0.12890625	r
0.6296296296296297	0.17578125	r
0.782608695652174	0.140625	r
0.875	0.171875	r
0.75	0.109375	r
0.9655172413793104	0.1484375	r
0.9090909090909091	0.37109375	r
1.0	0.05859375	r
0.5617977528089888	0.1171875	r
0.6043956043956044	0.109375	r
0.42168674698795183	0.1171875	r
0.3333333333333333	0.078125	r
0.7857142857142857	0.07421875	r
0.6666666666666666	0.05078125	r
1.0	0.03515625	r
0.7777777777777778	0.078125	r
0.7692307692307693	0.03125	r
0.7981651376146789	0.0234375	r
0.4375	0.15234375	r
0.2857142857142857	0.4140625	r
0.5454545454545454	0.0234375	r
0.5833333333333334	0.015625	r
0.6451612903225806	0.0625	r
0.3142857142857143	0.171875	r
1.0	0.04296875	r
0.9024390243902439	0.046875	r
0.8947368421052632	0.03515625	r
0.9090909090909091	0.00390625	r
0.9124087591240876	0.015625	r
1.0	0.1015625	r
1.0	0.08203125	r
0.6020408163265306	0.0078125	r
0.8571428571428571	0.125	r
0.9444444444444444	0.1796875	r
0.9230769230769231	0.0234375	r
0.5822784810126582	0.1640625	r
0.11363636363636363	0.4609375	r
0.5	0.09765625	r
0.5026178010471204	0.046875	r
0.7288135593220338	0.046875	r
0.9886363636363636	0.0859375	r
0.9636363636363636	0.1171875	r
0.5491329479768786	0.171875	r
0.4264705882352941	0.0078125	r
0.8392857142857143	0.0859375	r
0.8181818181818182	0.0546875	r
0.875	0.0859375	r
0.9	0.125	r
0.40476190476190477	0.17578125	r
1.0	0.0625	r
0.9047619047619048	0.18359375	r
0.9035087719298246	0.109375	r
0.7142857142857143	0.02734375	r
0.9714285714285714	0.1171875	r
0.3181818181818182	0.15625	r
0.35714285714285715	0.1328125	r
0.8679245283018868	0.03125	r
0.45652173913043476	0.0859375	r
0.7666666666666667	0.06640625	r
0.49	0.22265625	r
1.0	0.0078125	r
0.375	0.1640625	r
0.7454545454545455	0.03125	r
0.48936170212765956	0.0703125	r
0.3602941176470588	0.125	r
0.15789473684210525	0.3359375	r
0.9	0.1328125	r
0.5194805194805194	0.09375	r
0.4559386973180077	0.0078125	r
0.875	0.0078125	r
0.7623762376237624	0.09375	r
0.875	0.13671875	r
0.4626865671641791	0.03125	r
0.6615384615384615	0.078125	r
0.2636986301369863	0.0390625	r
0.7857142857142857	0.1953125	r
0.5294117647058824	0.20703125	r
0.8	0.140625	r
0.2	0.1875	r
0.5	0.140625	r
0.7142857142857143	0.0390625	r
0.7	0.1328125	r
0.19047619047619047	0.2421875	r
0.08333333333333333	0.1640625	r
0.8888888888888888	0.046875	r
0.82	0.1484375	r
0.6875	0.0625	r
0.8390804597701149	0.0390625	r
0.8527131782945736	0.0390625	r
0.9428571428571428	0.015625	r
0.719626168224299	0.04296875	r
0.8	0.0546875	r
0.6153846153846154	0.1796875	r
0.8490566037735849	0.11328125	r
0.8333333333333334	0.046875	r
0.7619047619047619	0.0703125	r
0.6923076923076923	0.0234375	r
0.6818181818181818	0.0546875	r
0.6310679611650486	0.0546875	r
0.9	0.1015625	r
0.6126126126126126	0.05078125	r
0.9230769230769231	0.0859375	r
0.9052631578947369	0.0859375	r
0.7777777777777778	0.0078125	r
0.4796747967479675	0.1171875	r
0.10714285714285714	0.4140625	r
0.5	0.046875	r
0.6666666666666666	0.07421875	r
0.5	0.0078125	r
0.6666666666666666	0.00390625	r
0.5428571428571428	0.03125	r
0.2702702702702703	0.140625	r
0.7441860465116279	0.00390625	r
0.5384615384615384	0.06640625	r
0.6164383561643836	0.0625	r
0.8571428571428571	0.09375	r
1.0	0.34765625	r
0.9375	0.07421875	r
0.7078651685393258	0.09765625	r
0.7735849056603774	0.12109375	r
0.865	0.0703125	r
0.4444444444444444	0.03125	r
0.9876543209876543	0.10546875	r
0.6666666666666666	0.140625	r
0.7058823529411765	0.1640625	r
0.9512195121951219	0.0703125	r
0.4	0.078125	r
0.7222222222222222	0.0625	r
0.509090909090909	0.0390625	r
1.0	0.0703125	r
0.6	0.0859375	r
0.9245283018867925	0.09375	r
0.8061224489795918	0.0234375	r
0.6446280991735537	0.1875	r
0.410958904109589	0.1875	r
1.0	0.15625	r
0.8041958041958042	0.0078125	r
1.0	0.02734375	r
0.48333333333333334	0.04296875	r
0.2	0.125	r
0.8461538461538461	0.0625	r
0.7142857142857143	0.1171875	r
0.42857142857142855	0.0078125	r
0.5172413793103449	0.203125	r
0.8125	0.1171875	r
0.8035714285714286	0.046875	r
0.07692307692307693	0.43359375	r
0.7637795275590551	0.0078125	r
0.5894736842105263	0.0703125	r
0.21739130434782608	0.02734375	r
0.6666666666666666	0.17578125	r
0.6666666666666666	0.171875	r
0.5476190476190477	0.1171875	r
0.527027027027027	0.1171875	r
0.803921568627451	0.27734375	r
0.7254901960784313	0.0234375	r
0.47368421052631576	0.07421875	r
0.775	0.05078125	r
0.8	0.0859375	r
0.7974683544303798	0.140625	r
0.8695652173913043	0.03125	r
0.7622950819672131	0.0078125	r
0.6666666666666666	0.23828125	r
0.04132231404958678	0.546875	r
0.875	0.0390625	r
0.5	0.15234375	r
0.6666666666666666	0.03125	r
0.6748466257668712	0.0234375	r
0.631578947368421	0.1171875	r
0.66	0.0546875	r
0.5107913669064749	0.046875	r
0.9933333333333333	0.1484375	r
0.75	0.21875	r
0.6049382716049383	0.0859375	r
0.9166666666666666	0.06640625	r
0.8705882352941177	0.140625	r
0.5333333333333333	0.05859375	r
0.6054421768707483	0.0625	r
0.6	0.09375	r
1.0	0.0078125	r
0.05909090909090909	0.33203125	r
0.9	0.1484375	r
0.7318840579710145	0.16015625	r
0.9764705882352941	0.20703125	r
0.5714285714285714	0.0390625	r
0.5985401459854015	0.21484375	r
0.98	0.0078125	r
0.42424242424242425	0.0546875	r
0.26573426573426573	0.0859375	r
0.7986111111111112	0.05859375	r
0.8604651162790697	0.1328125	r
0.2857142857142857	0.1015625	r
0.8	0.0546875	r
0.7083333333333334	0.1328125	r
0.5	0.046875	r
0.8018867924528302	0.1640625	r
0.18181818181818182	0.2578125	r
0.8181818181818182	0.20703125	r
1.0	0.0703125	r
0.648854961832061	0.0859375	r
0.7305699481865285	0.16796875	r
1.0	0.0390625	r
0.7099236641221374	0.08984375	r
0.4	0.18359375	r
0.78125	0.15234375	r
0.7159090909090909	0.07421875	r
0.5384615384615384	0.18359375	r
0.7142857142857143	0.31640625	r
0.9683544303797469	0.03125	r
0.8571428571428571	0.0234375	r
0.875	0.0703125	r
0.5272727272727272	0.09375	r
0.5462555066079295	0.0703125	r
0.9166666666666666	0.16015625	r
0.46153846153846156	0.0625	r
0.4	0.16796875	r
0.4444444444444444	0.22265625	r
0.25	0.09765625	r
0.5833333333333334	0.359375	r
0.11764705882352941	0.05859375	r
0.9387755102040817	0.03125	r
0.9666666666666667	0.0703125	r
0.6923076923076923	0.19921875	r
0.2891566265060241	0.19921875	r
0.5514705882352942	0.015625	r

==> figures/data/alpaca/cos_sim-beta1_20_beta3_-15-delta-sim_cos_sim.dat <==
sim	delta	label
0.9361740946769714	0.0703125	r
0.9365453124046326	0.09765625	r
0.9791557192802429	0.06640625	r
0.9699491858482361	0.01171875	r
0.9005780816078186	0.08203125	r
0.9304313063621521	0.1484375	r
0.9024351239204407	0.046875	r
0.96087247133255	0.01171875	r
0.9160637259483337	0.1435546875	r
0.9180059432983398	0.09765625	r
0.9312472939491272	0.015625	r
0.9477970004081726	0.033203125	r
0.9108866453170776	0.212890625	r
0.946143627166748	0.064453125	r
0.9602349400520325	0.02734375	r
0.9235984683036804	0.119140625	r
0.9513660073280334	0.04296875	r
0.9535393118858337	0.09375	r
0.9441030621528625	0.078125	r
0.9029974937438965	0.01171875	r
0.9506694674491882	0.083984375	r
0.9710876941680908	0.015625	r
0.9865941405296326	0.02734375	r
0.8904114365577698	0.1484375	r
0.9580594897270203	0.158203125	r
0.940934419631958	0.0615234375	r
0.9137006402015686	0.1689453125	r
0.9291454553604126	0.2490234375	r
0.9921589493751526	0.04296875	r
0.9246658086776733	0.2734375	r
0.9506779909133911	0.05078125	r
0.942308247089386	0.09375	r
0.9775850772857666	0.013671875	r
0.9801955223083496	0.076171875	r
0.8893716931343079	0.20703125	r
0.927429735660553	0.01171875	r
0.9367959499359131	0.05859375	r
0.9232145547866821	0.03515625	r
0.9002110958099365	0.4189453125	r
0.9462252855300903	0.0859375	r
0.9386484026908875	0.07421875	r
0.9390307068824768	0.142578125	r
0.8980855345726013	0.029296875	r
0.9560998678207397	0.03125	r
0.9119150638580322	0.0078125	r
0.944523274898529	0.123046875	r
0.9487648606300354	0.068359375	r
0.9814966320991516	0.01171875	r
0.9023908972740173	0.1875	r
0.9275617599487305	0.09375	r
0.9470815062522888	0.1015625	r
0.9731836915016174	0.03515625	r
0.9204676747322083	0.0859375	r
0.9648696184158325	0.111328125	r
0.9758357405662537	0.02734375	r
0.9214692711830139	0.0078125	r
0.914612889289856	0.20703125	r
0.9898534417152405	0.015625	r
0.9438492059707642	0.0078125	r
0.968670129776001	0.01953125	r
0.9295876622200012	0.03125	r
0.9531294703483582	0.07421875	r
0.9685198664665222	0.0234375	r
0.9313094019889832	0.134765625	r
0.940735399723053	0.03125	r
0.8877367973327637	0.0078125	r
0.937127411365509	0.0625	r
0.9515120983123779	0.0703125	r
0.946807861328125	0.05859375	r
0.9595707058906555	0.03515625	r
0.9320659637451172	0.05078125	r
0.9443078637123108	0.06640625	r
0.9483988881111145	0.005859375	r
0.9279844760894775	0.08984375	r
0.9401329755783081	0.046875	r
0.907661497592926	0.078125	r
0.9208160042762756	0.0078125	r
0.9304653406143188	0.142578125	r
0.9604707360267639	0.05078125	r
0.9696224927902222	0.134765625	r
0.8641717433929443	0.115234375	r
0.9482683539390564	0.068359375	r
0.9442546963691711	0.02734375	r
0.9760730862617493	0.02734375	r
0.9800559878349304	0.107421875	r
0.9005460143089294	0.05078125	r
0.9107937216758728	0.2607421875	r
0.945565402507782	0.12109375	r
0.9696285128593445	0.07421875	r
0.9489555358886719	0.15625	r
0.9202240109443665	0.240234375	r
0.9433091282844543	0.115234375	r
0.9304390549659729	0.068359375	r
0.9239746928215027	0.080078125	r
0.9522975087165833	0.015625	r
0.9324579834938049	0.09765625	r
0.9395527243614197	0.10546875	r
0.9128761291503906	0.03515625	r
0.9381023645401001	0.11328125	r
0.9192201495170593	0.07421875	r
0.9165586829185486	0.1953125	r
0.9547919631004333	0.2109375	r
0.9838669896125793	0.015625	r
0.963458240032196	0.1015625	r
0.9462790489196777	0.00390625	r
0.9158803820610046	0.05078125	r
0.8877567648887634	0.51953125	r
0.9467248916625977	0.142578125	r
0.9414128065109253	0.03125	r
0.9806873798370361	0.064453125	r
0.950587809085846	0.05859375	r
0.9453613758087158	0.134765625	r
0.9418609738349915	0.06640625	r
0.9748227596282959	0.0625	r
0.9049180150032043	0.111328125	r
0.9471820592880249	0.046875	r
0.939579427242279	0.05859375	r
0.936215877532959	0.109375	r
0.978729784488678	0.015625	r
0.9099850058555603	0.107421875	r
0.9409946203231812	0.111328125	r
0.9875923991203308	0.001953125	r
0.9520590901374817	0.05859375	r
0.9105569124221802	0.015625	r
0.9675624966621399	0.17578125	r
0.9304676651954651	0.0234375	r
0.952709972858429	0.06640625	r
0.9448976516723633	0.01953125	r
0.9218744039535522	0.046875	r
0.9564476609230042	0.052734375	r
0.9421179890632629	0.03125	r
0.9485127925872803	0.03125	r
0.9546464681625366	0.0546875	r
0.9351972937583923	0.03125	r
0.9570292830467224	0.03515625	r
0.9692274928092957	0.0859375	r
0.9375461935997009	0.08203125	r
0.9551595449447632	0.05078125	r
0.9592542052268982	0.15234375	r
0.9034848809242249	0.123046875	r
0.9458630084991455	0.232421875	r
0.9327990412712097	0.125	r
0.8981177806854248	0.046875	r
0.901201605796814	0.109375	r
0.9310442805290222	0.01171875	r
0.9486147165298462	0.283203125	r
0.9544417262077332	0.0234375	r
0.9630075097084045	0.07421875	r
0.9595539569854736	0.04296875	r
0.9122602343559265	0.0234375	r
0.9125521779060364	0.03125	r
0.9328649044036865	0.091796875	r
0.9767002463340759	0.00390625	r
0.95990389585495	0.005859375	r
0.9932214617729187	0.01953125	r
0.9630201458930969	0.0546875	r
0.93538898229599	0.1611328125	r
0.9782301783561707	0.123046875	r
0.9437990784645081	0.1328125	r
0.9257137179374695	0.068359375	r
0.9890533089637756	0.0078125	r
0.938877284526825	0.0078125	r
0.941798210144043	0.076171875	r
0.9456394910812378	0.091796875	r
0.9279741048812866	0.00390625	r
0.9087168574333191	0.00390625	r
0.986467182636261	0.015625	r
0.9603877663612366	0.08203125	r
0.9444162249565125	0.02734375	r
0.9414260983467102	0.05078125	r
0.9460524916648865	0.07421875	r
0.9251646399497986	0.2744140625	r
0.9401247501373291	0.0078125	r
0.9815791249275208	0.00390625	r
0.9636950492858887	0.03515625	r
0.9566566944122314	0.0859375	r
0.9781597852706909	0.021484375	r
0.9397653937339783	0.09375	r
0.9397481083869934	0.046875	r
0.9648664593696594	0.072265625	r
0.9516035318374634	0.18359375	r
0.9434413909912109	0.111328125	r
0.9555503129959106	0.00390625	r
0.9129418730735779	0.14453125	r
0.9551640748977661	0.04296875	r
0.9932366609573364	0.01171875	r
0.9605123996734619	0.09375	r
1.0	0.005859375	r
0.9862836003303528	0.05078125	r
0.9495664834976196	0.0703125	r
0.9531496167182922	0.08984375	r
0.9632249474525452	0.0234375	r
0.9183731079101562	0.13671875	r
0.9748761057853699	0.0703125	r
0.9594255685806274	0.0078125	r
0.9266782402992249	0.0546875	r
0.9749023914337158	0.11328125	r
0.9305323362350464	0.02734375	r
0.9364979863166809	0.095703125	r
0.9142926335334778	0.01171875	r
0.9262682795524597	0.017578125	r
0.9034583568572998	0.02734375	r
0.9775718450546265	0.015625	r
0.9303781986236572	0.181640625	r
0.8775874972343445	0.046875	r
0.9115801453590393	0.0078125	r
0.934512197971344	0.05078125	r
0.9255917072296143	0.14453125	r
0.9599557518959045	0.0859375	r
0.962498664855957	0.119140625	r
0.9450562000274658	0.03125	r
0.9364192485809326	0.08203125	r
0.9792205095291138	0.103515625	r
0.9393574595451355	0.04296875	r
0.9300899505615234	0.1484375	r
0.9003153443336487	0.4394073486328125	r
0.9251988530158997	0.111328125	r
0.9706971049308777	0.03125	r
0.9395557641983032	0.0390625	r
0.9080806970596313	0.12109375	r
0.990119457244873	0.0078125	r
0.9473364949226379	0.015625	r
0.9640017151832581	0.05078125	r
0.9588304162025452	0.01171875	r
0.9481528401374817	0.0078125	r
0.9411923885345459	0.1015625	r
0.9733773469924927	0.07421875	r
0.9616438746452332	0.02734375	r
0.8959082961082458	0.08984375	r
0.9915408492088318	0.02734375	r
0.9159772992134094	0.16015625	r
0.9869610071182251	0.015625	r
0.8902818560600281	0.205078125	r
0.947431206703186	0.046875	r
0.9962924718856812	0.078125	r
0.956651508808136	0.00390625	r
0.9574863910675049	0.029296875	r
0.9678592681884766	0.01171875	r
0.8957238793373108	0.130859375	r
0.9364878535270691	0.07421875	r
0.9652813076972961	0.1171875	r
0.937402606010437	0.01953125	r
0.9402267932891846	0.013671875	r
0.9799601435661316	0.01171875	r
0.9489187598228455	0.09375	r
0.9484372735023499	0.0078125	r
0.9464751482009888	0.078125	r
0.9064158797264099	0.12890625	r
0.9866333603858948	0.025390625	r
0.9008874297142029	0.15625	r
0.9423376321792603	0.181640625	r
0.9431164264678955	0.138671875	r
0.9771974086761475	0.00390625	r
0.8932375907897949	0.05859375	r
0.9408430457115173	0.0625	r
0.888529360294342	0.240234375	r
0.9414560198783875	0.08203125	r
0.9432845115661621	0.0234375	r
0.9248830080032349	0.10546875	r
0.9464035034179688	0.046875	r
0.9466355443000793	0.05859375	r
0.8384155035018921	0.4306640625	r
0.925505518913269	0.1484375	r
0.9488513469696045	0.05078125	r
0.9460103511810303	0.119140625	r
0.8979901075363159	0.00390625	r
0.9458969831466675	0.0234375	r
0.9343511462211609	0.02734375	r
0.9477840065956116	0.0234375	r
0.960970938205719	0.04296875	r
0.9611947536468506	0.19921875	r
0.9169694781303406	0.03125	r
0.9179713129997253	0.0625	r
0.9123600721359253	0.13671875	r
0.9208274483680725	0.1328125	r
0.9160093665122986	0.150390625	r
0.9053347110748291	0.09765625	r
0.9281581044197083	0.072265625	r
0.9488043785095215	0.0234375	r
0.9173279404640198	0.01171875	r
0.9550155401229858	0.142578125	r
0.9290503263473511	0.099609375	r
0.9344235062599182	0.091796875	r
0.9373370409011841	0.015625	r
0.9735528230667114	0.04296875	r
0.9541847705841064	0.1171875	r
0.9325278997421265	0.181640625	r
0.9310083389282227	0.1171875	r
0.9314906597137451	0.01171875	r
0.9348093271255493	0.064453125	r
0.9554063677787781	0.03515625	r
0.9701852202415466	0.0234375	r
0.9827850461006165	0.001953125	r
0.9845874905586243	0.0859375	r
0.9470167756080627	0.05078125	r
0.914037823677063	0.00390625	r
0.929562509059906	0.205078125	r
0.9287219643592834	0.1171875	r
0.9376000761985779	0.078125	r
0.9482039213180542	0.0703125	r
0.9199025630950928	0.134765625	r
0.9470188021659851	0.05078125	r
0.9398157596588135	0.0859375	r
0.9742848873138428	0.015625	r
0.9586601257324219	0.064453125	r
0.9798108339309692	0.0625	r
0.9194700121879578	0.171875	r
0.9003219604492188	0.111328125	r
0.950616717338562	0.009765625	r
0.9445266127586365	0.083984375	r
0.9844594597816467	0.05078125	r
0.9476249814033508	0.1171875	r
0.921108603477478	0.01953125	r
0.9199743270874023	0.15234375	r
0.9256434440612793	0.06640625	r
0.9416781663894653	0.09375	r
0.9362892508506775	0.13671875	r
0.9275849461555481	0.03515625	r
0.9868603944778442	0.0234375	r
0.9217231273651123	0.0234375	r
0.9457316398620605	0.05078125	r
0.8942226767539978	0.109375	r
0.9210931658744812	0.0859375	r
0.9651610255241394	0.07421875	r
0.9404460787773132	0.193359375	r
0.9605354070663452	0.146484375	r
0.9268775582313538	0.01171875	r
0.927443265914917	0.03515625	r
0.9716050028800964	0.03515625	r
0.9684734344482422	0.146484375	r
0.9592044353485107	0.01953125	r
0.9126144647598267	0.2177734375	r
0.949193000793457	0.12109375	r
0.9492018818855286	0.05859375	r
0.9466047286987305	0.03515625	r
0.9571478962898254	0.05078125	r
0.9415085911750793	0.0390625	r
0.9285550713539124	0.1171875	r
0.9379554390907288	0.1015625	r
0.888259768486023	0.01953125	r
0.9775134921073914	0.0234375	r
0.9742863178253174	0.0625	r
0.9100742340087891	0.193359375	r
0.9425598382949829	0.01171875	r
0.946763277053833	0.146484375	r
0.8974120020866394	0.07421875	r
0.9283106327056885	0.0078125	r
0.9455246925354004	0.06640625	r
0.9328520894050598	0.015625	r
0.9436564445495605	0.03125	r
0.9065738320350647	0.16015625	r
0.928197979927063	0.021484375	r
0.9404183626174927	0.095703125	r
0.9184167385101318	0.03515625	r
0.9563567638397217	0.09375	r
0.929741621017456	0.232421875	r
0.9562965631484985	0.03515625	r
0.9391134977340698	0.18359375	r
0.966722309589386	0.0546875	r
0.9592495560646057	0.08984375	r
0.9602269530296326	0.142578125	r
0.8978080153465271	0.1414794921875	r
0.9805812835693359	0.04296875	r
0.9524844288825989	0.0390625	r
0.9443265199661255	0.123046875	r
0.9504250884056091	0.068359375	r
0.9296069741249084	0.0859375	r
0.9619266390800476	0.0390625	r
0.9595551490783691	0.05859375	r
0.9796429872512817	0.015625	r
0.955888569355011	0.080078125	r
0.9647364616394043	0.07421875	r
0.8812958598136902	0.10546875	r
0.9438916444778442	0.01953125	r
0.9061221480369568	0.14453125	r
0.9103114604949951	0.12109375	r
0.9511097073554993	0.0859375	r
0.9342851638793945	0.1171875	r
0.9785292744636536	0.0390625	r
0.948886513710022	0.171875	r
0.9360682964324951	0.064453125	r
0.9417637586593628	0.2607421875	r
0.9497811198234558	0.0390625	r
0.9836542010307312	0.0390625	r
0.9696447849273682	0.015625	r
0.9197657704353333	0.025390625	r
0.9553961157798767	0.05078125	r
0.9356219172477722	0.04296875	r
0.9670405387878418	0.046875	r
0.9293524622917175	0.0703125	r
0.9613894820213318	0.150390625	r
0.9870838522911072	0.03515625	r
0.9269525408744812	0.078125	r
0.9628356099128723	0.0400390625	r
0.9663298726081848	0.015625	r
0.9597460627555847	0.00390625	r
0.9474647641181946	0.109375	r
0.9309115409851074	0.064453125	r
0.9704145193099976	0.056640625	r
0.9297693967819214	0.087890625	r
0.9174622893333435	0.107421875	r
0.9436522722244263	0.046875	r
0.9853169918060303	0.01953125	r
0.9742538928985596	0.017578125	r
0.9428433179855347	0.03125	r
0.9567973613739014	0.0625	r
0.9082415103912354	0.1640625	r
0.9472945928573608	0.08203125	r
0.938528835773468	0.078125	r
0.9652478098869324	0.08984375	r
0.9590839147567749	0.05078125	r
0.9825760126113892	0.06640625	r
0.9658109545707703	0.017578125	r
0.9134756326675415	0.21484375	r
0.9499145746231079	0.01953125	r
0.9153993129730225	0.08984375	r
0.9475553631782532	0.015625	r
0.9515676498413086	0.06640625	r
0.9486761093139648	0.00390625	r
0.9408714175224304	0.0859375	r
0.9568897485733032	0.00390625	r
0.9675878286361694	0.01171875	r
0.9532546401023865	0.224609375	r
0.9477461576461792	0.033203125	r
0.9510025382041931	0.0390625	r
0.9467133283615112	0.048828125	r
0.9339539408683777	0.0859375	r
0.9350568056106567	0.0078125	r
0.9167672991752625	0.14453125	r
0.915700376033783	0.01171875	r
0.884350597858429	0.021484375	r
0.9438766837120056	0.052734375	r
0.9261080622673035	0.11328125	r
0.9584304690361023	0.16796875	r
0.9623535871505737	0.02734375	r
0.9860435128211975	0.00390625	r
0.940747857093811	0.0625	r
0.9334172606468201	0.07421875	r
0.946685254573822	0.18359375	r
0.9652809500694275	0.01953125	r
0.967748761177063	0.03515625	r
0.9059039950370789	0.0625	r
0.9346137642860413	0.0390625	r
0.934130847454071	0.02734375	r
0.9525386095046997	0.021484375	r
0.9532999992370605	0.05078125	r
0.8844215869903564	0.05078125	r
0.9515184760093689	0.12109375	r
0.9635336995124817	0.029296875	r
0.9068148732185364	0.03515625	r
0.9639929533004761	0.09375	r
0.964059591293335	0.01171875	r
0.9284314513206482	0.1015625	r
0.9767075181007385	0.005859375	r
0.8939449787139893	0.0078125	r
0.9530038833618164	0.052734375	r
0.9659263491630554	0.03515625	r
0.9390827417373657	0.015625	r
0.9592106342315674	0.17578125	r
0.932200014591217	0.0234375	r
0.9565296173095703	0.064453125	r
0.9489412903785706	0.17578125	r
0.9564418196678162	0.05078125	r
0.9382241368293762	0.08984375	r
0.9348767399787903	0.15625	r
0.8997625112533569	0.0078125	r
0.9656760096549988	0.0625	r
0.9675309658050537	0.076171875	r
0.8913200497627258	0.01953125	r
0.8869965076446533	0.01171875	r
0.9911643862724304	0.00390625	r
0.9338775873184204	0.03125	r
0.9643059372901917	0.0859375	r
0.9524009823799133	0.08984375	r
0.9219971299171448	0.076171875	r
0.9385053515434265	0.091796875	r
0.9715452790260315	0.03125	r
0.8838139772415161	0.05859375	r
0.9570093154907227	0.08203125	r
0.9725182056427002	0.2890625	r
0.9669344425201416	0.0703125	r
0.9398055076599121	0.0625	r
0.9626671075820923	0.0078125	r
0.9548772573471069	0.072265625	r
0.9574271440505981	0.01171875	r
0.9439308643341064	0.1328125	r
0.9558645486831665	0.0078125	r
0.9715988636016846	0.111328125	r
0.9176377058029175	0.017578125	r
0.946546196937561	0.02734375	r
0.9403830170631409	0.060546875	r
0.9675446152687073	0.037109375	r
0.9203320741653442	0.0234375	r
0.928466260433197	0.01953125	r
0.9176970720291138	0.0234375	r
0.9618289470672607	0.0078125	r
0.936841607093811	0.04296875	r
0.9260550141334534	0.0546875	r
0.960610032081604	0.09375	r
0.9703073501586914	0.0546875	r
0.9514586925506592	0.0625	r
0.903549313545227	0.015625	r
0.9182654619216919	0.232421875	r
0.9740839600563049	0.0546875	r
0.9309191703796387	0.01953125	r
0.9585276246070862	0.0390625	r
0.9637230038642883	0.03125	r
0.923196017742157	0.0703125	r
0.8968279361724854	0.0390625	r
0.9517129063606262	0.06640625	r
0.9162600636482239	0.046875	r
0.8892329931259155	0.1328125	r
0.9498535990715027	0.015625	r
0.9705585241317749	0.02734375	r
0.8902206420898438	0.12890625	r
0.9976377487182617	0.04296875	r
0.9632532596588135	0.03515625	r
0.9634906053543091	0.01953125	r
0.9711489081382751	0.01171875	r
0.94556725025177	0.03515625	r
0.910402238368988	0.154296875	r
0.9695003032684326	0.0625	r
0.9852226376533508	0.015625	r
0.9226594567298889	0.162109375	r
0.969456136226654	0.046875	r
0.9373273849487305	0.0078125	r
0.9262539148330688	0.0078125	r
0.9299250841140747	0.078125	r
0.9637901782989502	0.0078125	r
0.9699766039848328	0.046875	r
0.9423298239707947	0.21484375	r
0.9036808013916016	0.015625	r
0.9328689575195312	0.123046875	r
0.9386890530586243	0.02734375	r
0.938677966594696	0.05078125	r
0.9475736618041992	0.0703125	r
0.9807544946670532	0.037109375	r
0.9238303899765015	0.015625	r
0.9209595322608948	0.060546875	r
0.9472984075546265	0.046875	r
0.9121861457824707	0.119140625	r
0.9598053693771362	0.10546875	r
0.954824686050415	0.1484375	r
0.9286046028137207	0.00390625	r
0.9354796409606934	0.05859375	r
0.9552803039550781	0.123046875	r
0.937356173992157	0.05078125	r
0.9370414018630981	0.080078125	r
0.9043194651603699	0.078125	r
0.9277462363243103	0.208984375	r
0.9044856429100037	0.2587890625	r
0.9444323778152466	0.01953125	r
0.9367127418518066	0.01953125	r
0.9596772193908691	0.080078125	r
0.938038170337677	0.07421875	r
0.94819575548172	0.0390625	r
0.8859722018241882	0.23046875	r
0.946765124797821	0.0078125	r
0.9392569065093994	0.0546875	r
0.9725384712219238	0.00390625	r
0.9161071181297302	0.19921875	r
0.909162700176239	0.263671875	r
0.9881125688552856	0.048828125	r
0.9536707997322083	0.03515625	r
0.9499994516372681	0.078125	r
0.95378178358078	0.03125	r
0.9210240244865417	0.0078125	r
0.9477845430374146	0.01953125	r
0.9830338954925537	0.0390625	r
0.919969379901886	0.083984375	r
0.9409211277961731	0.015625	r
0.9178454279899597	0.048828125	r
0.9324491620063782	0.142578125	r
0.907651424407959	0.16015625	r
0.9266997575759888	0.04296875	r
0.944567084312439	0.0546875	r
0.9703390002250671	0.02734375	r
0.9600014090538025	0.0390625	r
0.9545961022377014	0.0546875	r
0.9580641388893127	0.00390625	r
0.9028298258781433	0.046875	r
0.9459215998649597	0.080078125	r
0.9568185210227966	0.0625	r
0.9642845988273621	0.04296875	r
0.968106210231781	0.13671875	r
0.9594801068305969	0.06640625	r
0.9365846514701843	0.09765625	r
0.9238780736923218	0.1171875	r
0.9328956604003906	0.08984375	r
0.9115502834320068	0.119140625	r
0.9535843133926392	0.06640625	r
0.9470162987709045	0.126953125	r
0.9678722023963928	0.078125	r
0.9403473734855652	0.044921875	r
0.9200237393379211	0.04296875	r
0.9102177619934082	0.015625	r
0.898950457572937	0.005859375	r
0.9909222722053528	0.0234375	r
0.9631381630897522	0.03515625	r
0.9563673138618469	0.05859375	r
0.9430180788040161	0.0390625	r
0.9302296042442322	0.45361328125	r
0.9766665697097778	0.0390625	r
0.9472115635871887	0.0078125	r
0.966228723526001	0.033203125	r
0.959094226360321	0.0078125	r
0.9397070407867432	0.046875	r
0.9311687350273132	0.111328125	r
0.9238662719726562	0.001953125	r
0.9670054912567139	0.1640625	r
0.923994243144989	0.03515625	r
0.9599395394325256	0.01953125	r
0.960598349571228	0.05078125	r
0.9427781701087952	0.0703125	r
0.9530046582221985	0.0703125	r
0.9472978711128235	0.078125	r
0.9091507196426392	0.095703125	r
0.9762017726898193	0.13671875	r
0.9384992718696594	0.00390625	r
0.9569612741470337	0.08984375	r
0.9268908500671387	0.103515625	r
0.9826978445053101	0.00390625	r
0.9287147521972656	0.123046875	r
0.9248047471046448	0.216796875	r
0.9331293106079102	0.154296875	r
0.9515199065208435	0.044921875	r
0.9468694925308228	0.046875	r
0.9633238315582275	0.212890625	r
0.9148160815238953	0.142578125	r
0.9783979058265686	0.09765625	r
0.9129926562309265	0.099609375	r
0.934857964515686	0.00390625	r
0.9351314306259155	0.05859375	r
0.9395515322685242	0.015625	r
0.9024384021759033	0.0859375	r
0.9603779911994934	0.046875	r
0.8863755464553833	0.1484375	r
0.9462680816650391	0.029296875	r
0.9685028195381165	0.12109375	r
0.8400499224662781	0.50537109375	r
0.9439123868942261	0.015625	r
0.9263033270835876	0.1328125	r
0.9619190096855164	0.033203125	r
0.9616184234619141	0.0625	r
0.9791827201843262	0.01171875	r
0.9619516134262085	0.205078125	r
0.9579741358757019	0.197265625	r
0.914339005947113	0.05859375	r
0.9532504677772522	0.0390625	r
0.8994847536087036	0.05078125	r
0.93637615442276	0.009765625	r
0.9303420782089233	0.203125	r
0.9418184757232666	0.12890625	r
0.9209253191947937	0.125	r
0.9890279769897461	0.064453125	r
0.9348713755607605	0.021484375	r
0.9226627945899963	0.109375	r
0.9826866984367371	0.05078125	r
0.9738752841949463	0.0234375	r
0.9782830476760864	0.01171875	r
0.9726523160934448	0.10546875	r
0.9169342517852783	0.07421875	r
0.9683331251144409	0.0390625	r
0.88628751039505	0.12890625	r
0.950773298740387	0.173828125	r
0.9131510853767395	0.078125	r
0.9211686253547668	0.13671875	r
0.945950984954834	0.09765625	r
0.8893305659294128	0.00390625	r
0.9054898023605347	0.03515625	r
0.9473969340324402	0.05078125	r
0.906503438949585	0.09375	r
0.9702070951461792	0.041015625	r
0.9115902781486511	0.091796875	r
0.935878336429596	0.09375	r
0.9232543110847473	0.046875	r
0.9571784138679504	0.02734375	r
0.9796977043151855	0.01171875	r
0.9763871431350708	0.0234375	r
0.9413607716560364	0.07421875	r
0.9415322542190552	0.0546875	r
0.9328148365020752	0.0234375	r
0.9306029081344604	0.09765625	r
0.9512684941291809	0.04296875	r
0.9594405293464661	0.162109375	r
0.9703185558319092	0.078125	r
0.9553114771842957	0.02734375	r
0.8794605731964111	0.177734375	r
0.9604991674423218	0.083984375	r
0.9281890392303467	0.22265625	r
0.9405639171600342	0.05078125	r
0.9467769265174866	0.09765625	r
0.9593901634216309	0.033203125	r
0.9391033053398132	0.00390625	r
0.9230678677558899	0.02734375	r
0.9255379438400269	0.02734375	r
0.9491166472434998	0.0625	r
0.9448091983795166	0.169921875	r
0.921756386756897	0.0625	r
0.9095904231071472	0.140625	r
0.9547666311264038	0.05078125	r
0.9663817286491394	0.03125	r
0.9520941972732544	0.099609375	r
0.9602136015892029	0.0859375	r
0.9716005325317383	0.09375	r
0.9060260057449341	0.05859375	r
0.9316810369491577	0.0625	r
0.9507938027381897	0.0625	r
0.9614487886428833	0.12890625	r
0.9498195052146912	0.1640625	r
0.9296027421951294	0.015625	r
0.9439646005630493	0.1796875	r
0.9445098638534546	0.11328125	r
0.9436261653900146	0.0546875	r
0.9057509899139404	0.0703125	r
0.9770441651344299	0.01953125	r
0.9561909437179565	0.03125	r
0.9727386832237244	0.037109375	r
0.9458725452423096	0.08203125	r
0.9611115455627441	0.00390625	r
0.9593814015388489	0.015625	r
0.960989236831665	0.01171875	r
0.9381269812583923	0.07421875	r
0.9273324608802795	0.046875	r
0.9240023493766785	0.1484375	r
0.9551165103912354	0.029296875	r
0.9342741370201111	0.17578125	r
0.8997642993927002	0.1484375	r
0.9555191397666931	0.1484375	r
0.9319915771484375	0.08984375	r
0.9709137678146362	0.05859375	r
0.9874400496482849	0.01953125	r
0.9499931335449219	0.09765625	r
0.9446914196014404	0.01171875	r
0.9688881039619446	0.01953125	r
0.9575349688529968	0.07421875	r
0.9546389579772949	0.10546875	r
0.9259597659111023	0.072265625	r
0.9375975131988525	0.06640625	r
0.8940452933311462	0.13671875	r
0.9422731399536133	0.04296875	r
0.9293807744979858	0.048828125	r
0.8968334794044495	0.17578125	r
0.9626994132995605	0.046875	r
0.9616822600364685	0.07421875	r
0.894640326499939	0.005859375	r
0.9253477454185486	0.09375	r
0.9168955683708191	0.12890625	r
0.9635958671569824	0.03515625	r
0.9175381064414978	0.01953125	r
0.9214103817939758	0.0390625	r
0.9177918434143066	0.15625	r
0.9382794499397278	0.0234375	r
0.9302787184715271	0.05859375	r
0.9509915709495544	0.0390625	r
0.9226994514465332	0.08984375	r
0.9709171056747437	0.041015625	r
0.9577888250350952	0.05859375	r
0.9008782505989075	0.046875	r
0.9683554172515869	0.00390625	r
0.9829326868057251	0.013671875	r
0.9621922969818115	0.0859375	r
0.9252458214759827	0.09765625	r
0.9536249041557312	0.0078125	r
0.9530766606330872	0.07421875	r
0.9199655652046204	0.0390625	r
0.9511088728904724	0.01171875	r
0.9523022770881653	0.00390625	r
0.9591854214668274	0.03125	r
0.9544604420661926	0.01171875	r
0.9216639995574951	0.1640625	r
0.9771169424057007	0.052734375	r
0.9675676822662354	0.03125	r
0.9725962281227112	0.0390625	r
0.9370513558387756	0.072265625	r
0.9513657689094543	0.05078125	r
0.9617358446121216	0.048828125	r
0.9834192991256714	0.00390625	r
0.9428911209106445	0.12890625	r
0.9529808163642883	0.091796875	r
0.9438362717628479	0.08984375	r
0.9300379753112793	0.166015625	r
0.9353463053703308	0.109375	r
0.9298616647720337	0.0625	r
0.9636445641517639	0.03515625	r
0.9144970178604126	0.083984375	r
0.9864444136619568	0.015625	r
0.9072291851043701	0.3056640625	r
0.9549478888511658	0.044921875	r
0.9723238945007324	0.03125	r
0.9593173265457153	0.03125	r
0.9474562406539917	0.046875	r
0.9576056599617004	0.03515625	r
0.9455750584602356	0.142578125	r
0.9915002584457397	0.080078125	r
0.9767228364944458	0.103515625	r
0.9459084868431091	0.00390625	r
0.9118434190750122	0.0625	r
0.9147610664367676	0.099609375	r
0.963965117931366	0.0625	r
0.9449570775032043	0.12109375	r
0.9650536775588989	0.04296875	r
0.9217715859413147	0.04296875	r
0.9193955063819885	0.03515625	r
0.9251801371574402	0.05859375	r
0.942920982837677	0.00390625	r
0.8856719136238098	0.048828125	r
0.9294905662536621	0.07421875	r
0.925524890422821	0.009765625	r
0.9563246965408325	0.0234375	r
0.9275437593460083	0.04296875	r
0.9620660543441772	0.12890625	r
0.9791485071182251	0.0625	r
0.9349488615989685	0.09375	r
0.9472365975379944	0.171875	r
0.9192978739738464	0.064453125	r
0.9044942855834961	0.05859375	r
0.9345895648002625	0.07421875	r
0.9625966548919678	0.0234375	r
0.962897539138794	0.02734375	r
0.9537513256072998	0.0859375	r
0.9588139653205872	0.0234375	r
0.9567641615867615	0.0390625	r
0.9571600556373596	0.046875	r
0.9694877862930298	0.05078125	r
0.9847570061683655	0.0234375	r
0.9482314586639404	0.138671875	r
0.9702504277229309	0.08203125	r
0.9598148465156555	0.06640625	r
0.9803566932678223	0.107421875	r
0.9616603255271912	0.13671875	r
0.9456493854522705	0.1015625	r
0.9473692774772644	0.10546875	r
0.9533296227455139	0.05859375	r
0.9751901626586914	0.03125	r
0.9287019968032837	0.046875	r
0.9801017642021179	0.01171875	r
0.8971531391143799	0.158203125	r
0.9056186676025391	0.16796875	r
0.8923623561859131	0.08203125	r
0.9209060668945312	0.12890625	r
0.9219166040420532	0.28717041015625	r
0.9178157448768616	0.12890625	r
0.9534235596656799	0.05859375	r
0.9378342032432556	0.0390625	r
0.9399685263633728	0.0390625	r
0.9828620553016663	0.01953125	r
0.9115023016929626	0.11328125	r
0.9515925645828247	0.03515625	r
0.95908123254776	0.0234375	r
0.9659340381622314	0.080078125	r
0.9707213044166565	0.05859375	r
0.969451367855072	0.0390625	r
0.9268166422843933	0.0625	r
0.8887330889701843	0.02734375	r
0.9837643504142761	0.02734375	r
0.9638993144035339	0.03515625	r
0.9301431179046631	0.01171875	r
0.982286810874939	0.08203125	r
0.935404896736145	0.078125	r
0.9287011027336121	0.08984375	r
0.9131613373756409	0.126953125	r
0.9516119956970215	0.04296875	r
0.9486847519874573	0.251953125	r
0.9258021116256714	0.04296875	r
0.9394334554672241	0.05859375	r
0.9272196888923645	0.06640625	r
0.9099142551422119	0.095703125	r
0.9642736315727234	0.02734375	r
0.943483293056488	0.115234375	r
0.9215105772018433	0.01953125	r
0.9648616313934326	0.01953125	r
0.9422990083694458	0.05078125	r
0.9096184372901917	0.140625	r
0.926393985748291	0.03125	r
0.9406613707542419	0.0390625	r
0.9059587717056274	0.1650390625	r
0.908179759979248	0.13671875	r
0.9785506725311279	0.01171875	r
0.9802321791648865	0.05078125	r
0.9303649067878723	0.19140625	r
0.9791001677513123	0.05078125	r
0.9622708559036255	0.07421875	r
0.8786840438842773	0.01171875	r
0.980280876159668	0.02734375	r
0.9373134970664978	0.1015625	r
0.9609676599502563	0.01171875	r
0.9570220112800598	0.0234375	r
0.9746493101119995	0.0078125	r
0.9369479417800903	0.03125	r
0.9448851943016052	0.03125	r
0.9132099151611328	0.119140625	r
0.9266598224639893	0.05859375	r
0.9463845491409302	0.091796875	r
0.9526259303092957	0.11328125	r
0.9269972443580627	0.0234375	r
0.9583163857460022	0.10546875	r
0.9198973774909973	0.0703125	r
0.9522504210472107	0.02734375	r
0.9337701797485352	0.193359375	r
0.9764397144317627	0.01953125	r
0.9280668497085571	0.146484375	r
0.9486149549484253	0.0625	r
0.9578679203987122	0.05078125	r
0.9153289198875427	0.3662109375	r
0.9390386343002319	0.33203125	r
0.904762327671051	0.046875	r
0.9331720471382141	0.16015625	r
0.9293518662452698	0.099609375	r
0.9691305160522461	0.21484375	r
0.938579261302948	0.12890625	r
0.9685448408126831	0.068359375	r
0.9907869100570679	0.00390625	r
0.9338591694831848	0.06640625	r
0.9531074166297913	0.0625	r
0.9311121702194214	0.130859375	r
0.9385260939598083	0.119140625	r
0.9591003060340881	0.126953125	r
0.8831304311752319	0.060546875	r
0.9567700028419495	0.015625	r
0.9427807927131653	0.04296875	r
0.9683582782745361	0.0390625	r
0.9385240077972412	0.08203125	r
0.935627818107605	0.009765625	r
0.879754900932312	0.09375	r
0.9695056080818176	0.13671875	r
0.9855067133903503	0.07421875	r
0.9193186163902283	0.10546875	r
0.9293013215065002	0.12890625	r
0.9483907222747803	0.03125	r
0.9040567278862	0.1416015625	r
0.9061488509178162	0.044921875	r
0.9215195178985596	0.166015625	r
0.9253644347190857	0.05078125	r
0.9525996446609497	0.005859375	r
0.9510802030563354	0.140625	r
0.9280575513839722	0.041015625	r
0.9310527443885803	0.01953125	r
0.9369149208068848	0.044921875	r
0.9889026284217834	0.00390625	r
0.9306417107582092	0.06640625	r
0.9371423721313477	0.1484375	r
0.9744963645935059	0.0546875	r
0.9408940076828003	0.0625	r
0.9874443411827087	0.056640625	r
0.9239936470985413	0.4091796875	r
0.985905647277832	0.04296875	r
0.956585705280304	0.044921875	r
0.949101448059082	0.10546875	r
0.9100857973098755	0.140625	r
0.9083118438720703	0.107421875	r
0.9611784219741821	0.005859375	r
0.943544328212738	0.01171875	r
0.9243614077568054	0.0966796875	r
0.9562475681304932	0.00390625	r
0.9173315763473511	0.01953125	r
0.9412802457809448	0.0546875	r
0.8918552398681641	0.162109375	r
0.9773116707801819	0.01953125	r
0.9144384860992432	0.27734375	r
0.9628790020942688	0.00390625	r
0.9129014015197754	0.00390625	r
0.9416062831878662	0.015625	r
0.9457524418830872	0.123046875	r
0.9411766529083252	0.01171875	r
0.9629145860671997	0.169921875	r
0.9529045224189758	0.03515625	r
0.8942207098007202	0.09375	r
0.8956897258758545	0.04296875	r
0.9527326226234436	0.15625	r
0.9096623063087463	0.041015625	r
0.9571480751037598	0.0234375	r
0.939396321773529	0.10546875	r
0.9430913925170898	0.005859375	r
0.9824220538139343	0.00390625	r
0.9558663964271545	0.00390625	r
0.9478605389595032	0.03515625	r
0.9721388220787048	0.06640625	r
0.9475539922714233	0.068359375	r
0.9283614754676819	0.10546875	r
0.9586328864097595	0.037109375	r
0.9441055655479431	0.244140625	r
0.9326526522636414	0.078125	r
0.9515467286109924	0.01953125	r
0.929961621761322	0.05859375	r
0.9752084612846375	0.0703125	r
0.9939693212509155	0.0546875	r
0.9713301062583923	0.037109375	r
0.9274913668632507	0.169921875	r
0.9542244672775269	0.03125	r
0.9533934593200684	0.0234375	r
0.9090145826339722	0.04296875	r
0.9539957046508789	0.05078125	r
0.9642239809036255	0.015625	r
0.9508157968521118	0.064453125	r
0.9439852237701416	0.02734375	r
0.9377873539924622	0.11328125	r
0.9807055592536926	0.064453125	r
0.947813093662262	0.03515625	r
0.9540051817893982	0.1953125	r
0.9535795450210571	0.00390625	r
0.9563126564025879	0.044921875	r
0.9760134816169739	0.0234375	r
0.917831540107727	0.04296875	r
0.9542753100395203	0.07421875	r
0.958723247051239	0.02734375	r
0.8848631978034973	0.09375	r
0.9577938318252563	0.099609375	r
0.9677618741989136	0.0703125	r
0.9656094312667847	0.109375	r
0.9527925252914429	0.068359375	r
0.9339632391929626	0.15234375	r
0.9585455060005188	0.04296875	r
0.9074240922927856	0.4439697265625	r
0.9167060852050781	0.013671875	r
0.9549497961997986	0.13671875	r
0.9614404439926147	0.0078125	r
0.952100396156311	0.0234375	r
0.8771323561668396	0.087890625	r
0.9674645066261292	0.015625	r
0.9417405128479004	0.01171875	r
0.9382058382034302	0.01953125	r
0.9412779808044434	0.02734375	r
0.9429842233657837	0.06640625	r
0.9258458614349365	0.04296875	r
0.9653363823890686	0.109375	r
0.8900279998779297	0.13671875	r
0.9376315474510193	0.0390625	r
0.9131789803504944	0.0625	r
0.9591179490089417	0.03125	r
0.9573083519935608	0.01953125	r
0.9105137586593628	0.1015625	r
0.9434620141983032	0.125	r
0.9529324769973755	0.0546875	r
0.9468682408332825	0.0078125	r
0.9368034601211548	0.1015625	r
0.9422565698623657	0.046875	r
0.9701865911483765	0.044921875	r
0.9436315298080444	0.048828125	r
0.9414800405502319	0.138671875	r
0.9575430154800415	0.05078125	r
0.9620321989059448	0.015625	r
0.9630372524261475	0.107421875	r
0.9548770785331726	0.232421875	r
0.9803234934806824	0.091796875	r
0.9235809445381165	0.03515625	r
0.898352861404419	0.4306640625	r
0.9121550917625427	0.015625	r
0.9549500942230225	0.046875	r
0.9887679219245911	0.001953125	r
0.899043619632721	0.0078125	r
0.9466420412063599	0.09765625	r
0.9463596940040588	0.02734375	r
0.9434673190116882	0.00390625	r
0.922888457775116	0.00390625	r
0.9541489481925964	0.12890625	r
0.9555624723434448	0.033203125	r
0.9210068583488464	0.03125	r
0.9079304337501526	0.14453125	r
0.9461061358451843	0.09765625	r
0.9749363660812378	0.064453125	r
0.9451996088027954	0.166015625	r
0.9548100233078003	0.04296875	r
0.9482965469360352	0.046875	r
0.9772133231163025	0.02734375	r
0.9308590292930603	0.1015625	r
0.9755445718765259	0.001953125	r
0.9767438769340515	0.091796875	r
0.9178459644317627	0.04296875	r
0.9595122337341309	0.017578125	r
0.9738886952400208	0.095703125	r
0.8689846992492676	0.1796875	r
0.9237934350967407	0.255859375	r
0.9697297811508179	0.01953125	r
0.9473128318786621	0.21875	r
0.9340378642082214	0.0234375	r
0.9219803214073181	0.07421875	r
0.9182924628257751	0.01171875	r
0.9184218645095825	0.091796875	r
0.9949337244033813	0.0078125	r
0.9436832070350647	0.0390625	r
0.9558376669883728	0.015625	r
0.9025382995605469	0.0625	r
0.9288399815559387	0.09765625	r
0.9268243312835693	0.19921875	r
0.9423385262489319	0.015625	r
0.953865647315979	0.0234375	r
0.9397017359733582	0.0546875	r
0.9441171288490295	0.076171875	r
0.9648014307022095	0.015625	r
0.9476155638694763	0.0234375	r
0.9054365754127502	0.015625	r
0.9275324940681458	0.0390625	r
0.9190384745597839	0.03125	r
0.9418315887451172	0.171875	r
0.9601144790649414	0.033203125	r
0.9098644256591797	0.0078125	r
0.9409639239311218	0.0390625	r
0.8876631259918213	0.12890625	r
0.9552159309387207	0.03125	r
0.9378992319107056	0.0703125	r
0.9471261501312256	0.064453125	r
0.9587203860282898	0.11328125	r
0.9617307186126709	0.0390625	r
0.9617542028427124	0.19140625	r
0.9345070719718933	0.05078125	r
0.9616201519966125	0.01953125	r
0.9870679974555969	0.021484375	r
0.9898898005485535	0.197265625	r
0.9533330798149109	0.0078125	r
0.916061520576477	0.3515625	r
0.9268999695777893	0.140625	r
0.8790202736854553	0.0078125	r
0.9508711099624634	0.06640625	r
0.9387286305427551	0.16015625	r
0.9340722560882568	0.05859375	r
0.9463781714439392	0.046875	r
0.9324496388435364	0.056640625	r
0.9265536069869995	0.078125	r
0.9776158928871155	0.00390625	r
0.9579141139984131	0.07421875	r
0.9695320129394531	0.029296875	r
0.9745293855667114	0.03125	r
0.9345722198486328	0.01171875	r
0.9167412519454956	0.1328125	r
0.96802818775177	0.05078125	r
0.9936076402664185	0.02734375	r
0.9804906845092773	0.0390625	r
0.9319616556167603	0.05859375	r
0.9729195833206177	0.05078125	r
0.9576705694198608	0.0625	r
0.9763869047164917	0.09765625	r
0.9431208968162537	0.0546875	r
0.9234459400177002	0.130859375	r
0.9700972437858582	0.0703125	r
0.9604993462562561	0.02734375	r
0.867667555809021	0.02734375	r
0.9502047896385193	0.07421875	r
0.9564576745033264	0.015625	r
0.9576846361160278	0.0546875	r
0.9191561937332153	0.13671875	r
0.9362319111824036	0.0078125	r
0.9258599281311035	0.244140625	r
0.9556452631950378	0.15234375	r
0.9516400694847107	0.05078125	r
0.9019526243209839	0.041015625	r
0.9427624940872192	0.021484375	r
0.9554332494735718	0.01953125	r
0.9218191504478455	0.21484375	r
0.8937986493110657	0.03515625	r
0.9767090678215027	0.009765625	r
0.9410557746887207	0.03125	r
0.920121431350708	0.0546875	r
0.9639642834663391	0.02734375	r
0.9513035416603088	0.1328125	r
0.9635825753211975	0.02734375	r
0.997138261795044	0.076171875	r
0.9713934659957886	0.037109375	r
0.9415368437767029	0.091796875	r
0.9479725360870361	0.064453125	r
0.9269555807113647	0.03515625	r
0.9466754794120789	0.1669921875	r
0.9480991363525391	0.05859375	r
0.9867204427719116	0.021484375	r
0.971797525882721	0.06640625	r
0.964442253112793	0.005859375	r
0.9337491393089294	0.046875	r
0.9081197381019592	0.0537109375	r
0.9438905119895935	0.015625	r
0.9386468529701233	0.05859375	r
0.931962251663208	0.02734375	r
0.9555864334106445	0.033203125	r
0.987214982509613	0.01953125	r
0.9344901442527771	0.08203125	r
0.9901647567749023	0.00390625	r
0.9172836542129517	0.078125	r
0.9590575695037842	0.18359375	r
0.9804375171661377	0.015625	r
0.9338053464889526	0.109375	r
0.9563243985176086	0.07421875	r
0.9506366848945618	0.1875	r
0.9330965280532837	0.037109375	r
0.9511581659317017	0.3056640625	r
0.9150041341781616	0.12109375	r
0.9206795692443848	0.087890625	r
0.9689458608627319	0.00390625	r
0.935571014881134	0.10546875	r
0.9622983932495117	0.123046875	r
0.9779537320137024	0.0078125	r
0.921637237071991	0.09765625	r
0.9646313190460205	0.04296875	r
0.9596920609474182	0.015625	r
0.9178495407104492	0.02734375	r
0.9621695280075073	0.072265625	r
0.9403228759765625	0.125	r
0.94721519947052	0.0703125	r
0.9139974117279053	0.033203125	r
0.9664155840873718	0.12890625	r
0.9759893417358398	0.0234375	r
0.9104002714157104	0.169921875	r
0.9696921110153198	0.0078125	r
0.8760121464729309	0.06640625	r
0.9786161780357361	0.06640625	r
0.9683229327201843	0.03125	r
0.9636614322662354	0.056640625	r
0.974228024482727	0.072265625	r
0.9282008409500122	0.046875	r
0.9790022969245911	0.0078125	r
0.9622103571891785	0.05078125	r
0.9159828424453735	0.07421875	r
0.9790319800376892	0.015625	r
0.96738201379776	0.02734375	r
0.923395574092865	0.01953125	r
0.9435254335403442	0.1015625	r
0.9590362310409546	0.07421875	r
0.9909944534301758	0.064453125	r
0.9287422895431519	0.126953125	r
0.9361513257026672	0.154296875	r
0.9617712497711182	0.1171875	r
0.9121088981628418	0.095703125	r
0.9378913640975952	0.0234375	r
0.9539906978607178	0.044921875	r
0.9434250593185425	0.08984375	r
0.8827507495880127	0.21484375	r
0.9366562366485596	0.037109375	r
0.9594355821609497	0.015625	r
0.9467848539352417	0.08203125	r
0.9502643942832947	0.01171875	r
0.9465896487236023	0.03515625	r
0.9748730063438416	0.03515625	r
0.9116467833518982	0.1015625	r
0.9654865264892578	0.056640625	r
0.9524939656257629	0.06640625	r
0.9095070362091064	0.091796875	r
0.9385060667991638	0.00390625	r
0.9584492444992065	0.09765625	r
0.9160907864570618	0.142578125	r
0.9433371424674988	0.15234375	r
0.9183657169342041	0.013671875	r
0.924317479133606	0.037109375	r
0.9497771263122559	0.07421875	r
0.8986497521400452	0.03125	r
0.9361414909362793	0.12109375	r
0.9865316152572632	0.052734375	r
0.964148998260498	0.02734375	r
0.9491802453994751	0.015625	r
0.924414336681366	0.146484375	r
0.9358495473861694	0.01953125	r
0.9042021036148071	0.15625	r
0.9412732124328613	0.1875	r
0.9185421466827393	0.12109375	r
0.9810009598731995	0.181640625	r
0.9947269558906555	0.060546875	r
0.9542809128761292	0.01171875	r
0.9218889474868774	0.005859375	r
0.9663369655609131	0.0703125	r
0.8738858699798584	0.01953125	r
0.9569072723388672	0.06640625	r
0.9323944449424744	0.01171875	r
0.9662923812866211	0.01171875	r
0.9145239591598511	0.162109375	r
0.9231556057929993	0.177734375	r
0.9405819773674011	0.0859375	r
0.9597340226173401	0.01953125	r
0.9689139723777771	0.03515625	r
0.9529284238815308	0.0703125	r
0.8829218149185181	0.00390625	r
0.9397841095924377	0.158203125	r
0.938224732875824	0.01171875	r
0.9646295309066772	0.01953125	r
0.9335877299308777	0.2177734375	r
0.9488669633865356	0.0234375	r
0.936734139919281	0.146484375	r
0.9444912075996399	0.12109375	r
0.9281467199325562	0.015625	r
0.9568492770195007	0.119140625	r
0.9590444564819336	0.0625	r
0.9604316353797913	0.048828125	r
0.939824104309082	0.0078125	r
0.9044032096862793	0.16015625	r
0.9528580904006958	0.109375	r
0.9550973176956177	0.08203125	r
0.9248968362808228	0.056640625	r
0.949193000793457	0.03125	r
0.9338238835334778	0.09375	r
0.9474144577980042	0.0390625	r
0.98660808801651	0.06640625	r
0.9708415269851685	0.015625	r
0.9278376698493958	0.109375	r
0.9203755259513855	0.18359375	r
0.9663270115852356	0.01953125	r
0.9864721298217773	0.021484375	r
0.9298531413078308	0.07421875	r
0.9237791299819946	0.0703125	r
0.9736185073852539	0.00390625	r
0.9516209959983826	0.08984375	r
0.9322912693023682	0.05078125	r
0.9609196186065674	0.125	r
0.9479299187660217	0.08203125	r
0.8771321177482605	0.0390625	r
0.9243756532669067	0.01171875	r
0.9379507303237915	0.01171875	r
0.936764121055603	0.078125	r
0.9365008473396301	0.12890625	r
0.9449608325958252	0.02734375	r
0.9298554062843323	0.052734375	r
0.9411279559135437	0.05078125	r
0.9439232349395752	0.041015625	r
0.9738428592681885	0.015625	r
0.9281454682350159	0.03515625	r
0.9775902032852173	0.00390625	r
0.9560490250587463	0.0703125	r
0.9399473071098328	0.01953125	r
0.9600982666015625	0.01171875	r
0.8651911020278931	0.01171875	r
0.9403564929962158	0.0234375	r
0.9255185127258301	0.00390625	r
0.955947756767273	0.01171875	r
0.8997439742088318	0.1796875	r
0.9279893636703491	0.03515625	r
0.9044631719589233	0.22265625	r
0.9537226557731628	0.03125	r
0.9400253891944885	0.02734375	r
0.9631782174110413	0.091796875	r
0.9188311100006104	0.033203125	r
0.9691869616508484	0.0390625	r
0.9463955163955688	0.1328125	r
0.924669623374939	0.029296875	r
0.9326326847076416	0.0390625	r
0.9617072343826294	0.1728515625	r
0.9413051605224609	0.0546875	r
0.941185712814331	0.185546875	r
0.9260171055793762	0.1484375	r
0.9461440443992615	0.015625	r
0.9513123035430908	0.0703125	r
0.929593026638031	0.04296875	r
0.9563254117965698	0.0390625	r
0.9269354343414307	0.109375	r
0.9645612239837646	0.07421875	r
0.9366715550422668	0.078125	r
0.9413011074066162	0.03125	r
0.9418526291847229	0.0625	r
0.9482936859130859	0.00390625	r
0.9100803136825562	0.08984375	r
0.9391701817512512	0.03125	r
0.9691072106361389	0.04296875	r
0.9629782438278198	0.08203125	r
0.9229678511619568	0.0546875	r
0.9449977874755859	0.01171875	r
0.9246800541877747	0.00390625	r
0.9414446949958801	0.03125	r
0.9068999886512756	0.1015625	r
0.9416770935058594	0.0390625	r
0.942004382610321	0.056640625	r
0.9772696495056152	0.078125	r
0.9579340219497681	0.015625	r
0.9643236398696899	0.05078125	r
0.9078944325447083	0.015625	r
0.935773491859436	0.0390625	r
0.9288172125816345	0.05859375	r
0.9743455648422241	0.02734375	r
0.933335542678833	0.080078125	r
0.9478439092636108	0.076171875	r
0.9190806746482849	0.08203125	r
0.9706121683120728	0.103515625	r
0.943667471408844	0.07421875	r
0.9605473875999451	0.087890625	r
0.9610777497291565	0.17578125	r
0.9452463388442993	0.126953125	r
0.9429131150245667	0.03515625	r
0.921625554561615	0.01953125	r
0.9308878779411316	0.10546875	r
0.9679893851280212	0.015625	r
0.9685853123664856	0.078125	r
0.9516023993492126	0.06640625	r
0.9175947308540344	0.1484375	r
0.9504491686820984	0.12890625	r
0.9589909315109253	0.03515625	r
0.9685423374176025	0.0390625	r
0.9590729475021362	0.09765625	r
0.9142712354660034	0.03125	r
0.9133199453353882	0.134765625	r
0.9860764145851135	0.0234375	r
0.9747899174690247	0.01953125	r
0.9544624090194702	0.05859375	r
0.947862982749939	0.111328125	r
0.9474195241928101	0.04296875	r
0.943804919719696	0.125	r
0.9606299996376038	0.03515625	r
0.930750846862793	0.07421875	r
0.945970356464386	0.08203125	r
0.9423345923423767	0.271484375	r
0.9484893083572388	0.02734375	r
0.9463854432106018	0.115234375	r
0.969681441783905	0.060546875	r
0.9687652587890625	0.0078125	r
0.9144853949546814	0.03515625	r
0.8992506861686707	0.2919921875	r
0.9526239037513733	0.044921875	r
0.9857606291770935	0.01171875	r
0.8869028091430664	0.00390625	r
0.9364396333694458	0.1015625	r
0.9553999900817871	0.0703125	r
0.9891352653503418	0.037109375	r
0.9811786413192749	0.00390625	r
0.9936313033103943	0.0234375	r
0.909392237663269	0.02734375	r
0.9322687983512878	0.1171875	r
0.8789100646972656	0.0859375	r
0.9492254853248596	0.02734375	r
0.9327809810638428	0.078125	r
0.9418421983718872	0.109375	r
0.9545498490333557	0.0234375	r
0.9510713815689087	0.01171875	r
0.9450973868370056	0.11328125	r
0.9486081004142761	0.04296875	r
0.9573403000831604	0.1220703125	r
0.9006896615028381	0.0703125	r
0.9425848722457886	0.0234375	r
0.9027878046035767	0.146484375	r
0.931074857711792	0.1796875	r
0.9192841649055481	0.015625	r
0.9569692015647888	0.078125	r
0.941777229309082	0.04296875	r
0.9366715550422668	0.08203125	r
0.9490077495574951	0.197265625	r
0.9508108496665955	0.06640625	r
0.9372590184211731	0.0546875	r
0.9461987614631653	0.05078125	r
0.9634721279144287	0.02734375	r
0.9340494871139526	0.1328125	r
0.8592767715454102	0.130859375	r
0.9276119470596313	0.07421875	r
0.9291470050811768	0.0859375	r
0.9782730340957642	0.01171875	r
0.9641246199607849	0.06640625	r
0.9197194576263428	0.04296875	r
0.951042115688324	0.00390625	r
0.94781494140625	0.03515625	r
0.9537979364395142	0.109375	r
0.9711440205574036	0.0078125	r
0.9018082618713379	0.0703125	r
0.9294388294219971	0.00390625	r
0.919073760509491	0.1181640625	r
0.9266345500946045	0.080078125	r
0.9603245854377747	0.087890625	r
0.9599912166595459	0.208984375	r
0.9326262474060059	0.0859375	r
0.9377018213272095	0.08203125	r
0.9460399746894836	0.03515625	r
0.9412290453910828	0.00390625	r
0.9038795232772827	0.228515625	r
0.9655562043190002	0.080078125	r
0.9549986720085144	0.015625	r
0.9603740572929382	0.05859375	r
0.9233701229095459	0.04296875	r
0.9322354793548584	0.2998046875	r
0.9007513523101807	0.1484375	r
0.9835561513900757	0.07421875	r
0.9335211515426636	0.072265625	r
0.9603471755981445	0.05078125	r
0.926459550857544	0.09375	r
0.966773271560669	0.0390625	r
0.9330053925514221	0.01171875	r
0.92828768491745	0.0078125	r
0.9171432852745056	0.03125	r
0.9348188638687134	0.0546875	r
0.9904109835624695	0.03125	r
0.9466716051101685	0.04296875	r
0.9836941361427307	0.01953125	r
0.9219571352005005	0.078125	r
0.973988950252533	0.05078125	r
0.9804461598396301	0.109375	r
0.9632101655006409	0.00390625	r
0.9700071811676025	0.04296875	r
0.9320420622825623	0.005859375	r
0.9748963713645935	0.01171875	r
0.9269528388977051	0.05078125	r
0.9748448729515076	0.05078125	r
0.9215824604034424	0.2109375	r
0.9613537788391113	0.03515625	r
0.952635645866394	0.009765625	r
0.9338246583938599	0.015625	r
0.9191827178001404	0.123046875	r
0.9486968517303467	0.048828125	r
0.9272029995918274	0.0234375	r
0.8556225299835205	0.16015625	r
0.9534235596656799	0.03125	r
0.933131992816925	0.07421875	r
0.96246337890625	0.01953125	r
0.958433985710144	0.0703125	r
0.9453141093254089	0.169921875	r
0.9317096471786499	0.1015625	r
0.939932107925415	0.013671875	r
0.9427687525749207	0.0390625	r
0.9463462233543396	0.171875	r
0.9775370955467224	0.0234375	r
0.9291098117828369	0.0234375	r
0.9533268809318542	0.01171875	r
0.9606174230575562	0.099609375	r
0.9692459106445312	0.21484375	r
0.936233639717102	0.2431640625	r
0.9425222277641296	0.05078125	r
0.9674243927001953	0.064453125	r
0.955430269241333	0.017578125	r
0.9083247184753418	0.01171875	r
0.9457963705062866	0.14453125	r
0.9242473244667053	0.10546875	r
0.9520199298858643	0.01171875	r
0.9581817984580994	0.1796875	r
0.9703226685523987	0.123046875	r
0.9345443844795227	0.0625	r
0.9389476776123047	0.0703125	r
0.9380822777748108	0.05859375	r
0.9545533061027527	0.0234375	r
0.908031165599823	0.09375	r
0.9431583881378174	0.02734375	r
0.9357408285140991	0.08984375	r
0.9558271765708923	0.01171875	r
0.9822860956192017	0.017578125	r
0.9254267811775208	0.341796875	r
0.9039849638938904	0.11328125	r
0.9091076850891113	0.111328125	r
0.9474667310714722	0.046875	r
0.9324049949645996	0.00390625	r
0.910685658454895	0.12890625	r
0.9161238074302673	0.0546875	r
0.9549065232276917	0.109375	r
0.9920449256896973	0.119140625	r
0.8717330694198608	0.203125	r
0.9659121632575989	0.0390625	r
0.9441697001457214	0.01171875	r
0.9567446112632751	0.01953125	r
0.9340818524360657	0.0546875	r
0.9781678318977356	0.130859375	r
0.8844219446182251	0.0625	r
0.919413685798645	0.04296875	r
0.9190540313720703	0.18359375	r
0.8881132006645203	0.01171875	r
0.9186961650848389	0.06640625	r
0.9230906963348389	0.0546875	r
0.9288256764411926	0.333984375	r
0.9305392503738403	0.05078125	r
0.933447003364563	0.09765625	r
0.9273093938827515	0.03515625	r
0.942595362663269	0.00390625	r
0.9507942199707031	0.0859375	r
0.9653777480125427	0.0234375	r
0.9338905215263367	0.08203125	r
0.9203465580940247	0.0078125	r
0.9390039443969727	0.0078125	r
0.9459529519081116	0.1953125	r
0.9149961471557617	0.048828125	r
0.954970121383667	0.03515625	r
0.9173176884651184	0.0546875	r
0.9455696940422058	0.0546875	r
0.942317008972168	0.1015625	r
0.9677433371543884	0.01171875	r
0.941018283367157	0.00390625	r
0.9829238057136536	0.076171875	r
0.9846633076667786	0.01171875	r
0.9716653227806091	0.115234375	r
0.9223851561546326	0.10546875	r
0.9117414951324463	0.119140625	r
0.9086207747459412	0.05859375	r
0.9584071636199951	0.078125	r
0.949089527130127	0.03125	r
0.9803112149238586	0.00390625	r
0.9360646605491638	0.0390625	r
0.9245891571044922	0.03125	r
0.9164905548095703	0.00390625	r
0.9638198018074036	0.0859375	r
0.9244841933250427	0.111328125	r
0.9465718269348145	0.021484375	r
0.8853676319122314	0.0234375	r
0.9242419600486755	0.12109375	r
0.9574069380760193	0.07421875	r
0.9885284304618835	0.04296875	r
0.9547462463378906	0.0234375	r
0.9445651173591614	0.05078125	r
0.9238730669021606	0.015625	r
0.9660673141479492	0.16796875	r
0.932546854019165	0.13671875	r
0.9134438037872314	0.158203125	r
0.9474567174911499	0.1171875	r
0.9414418339729309	0.1171875	r
0.9458403587341309	0.048828125	r
0.9288500547409058	0.08984375	r
0.9792437553405762	0.05078125	r
0.9126552939414978	0.15625	r
0.9153980612754822	0.04296875	r
0.9320523738861084	0.09765625	r
0.9195163249969482	0.107421875	r
0.992131233215332	0.013671875	r
0.9396418333053589	0.10546875	r
0.9588218331336975	0.05078125	r
0.9754584431648254	0.11328125	r
0.9728510975837708	0.01171875	r
0.9422560334205627	0.111328125	r
0.9678838849067688	0.046875	r
0.900521993637085	0.04296875	r
0.9070477485656738	0.01953125	r
0.9630982875823975	0.078125	r
0.9726677536964417	0.0703125	r
0.9247998595237732	0.02734375	r
0.9482465982437134	0.078125	r
0.9610796570777893	0.07421875	r
0.9341710805892944	0.08984375	r
0.9684129953384399	0.095703125	r
0.9263648390769958	0.046875	r
0.945816159248352	0.185546875	r
0.9629287719726562	0.0234375	r
0.9395854473114014	0.052734375	r
0.9116284251213074	0.029296875	r
0.9417402148246765	0.01171875	r
0.946602463722229	0.025390625	r
0.9585391283035278	0.0078125	r
0.9139305949211121	0.21484375	r
0.9614784717559814	0.06640625	r
0.9437578320503235	0.16015625	r
0.9350148439407349	0.146484375	r
0.9161934852600098	0.0078125	r
0.9153658151626587	0.109375	r
0.9648428559303284	0.01953125	r
0.9794265627861023	0.12890625	r
0.9815938472747803	0.1484375	r
0.947832465171814	0.130859375	r
0.9321115016937256	0.10546875	r
0.9659290313720703	0.1171875	r
0.9724076986312866	0.26953125	r
0.9692677855491638	0.05078125	r
0.9471585154533386	0.109375	r
0.9345008134841919	0.12109375	r
0.9504950046539307	0.1328125	r
0.9271822571754456	0.05859375	r
0.9688575863838196	0.06640625	r
0.9606800079345703	0.0078125	r
0.9360316395759583	0.0703125	r
0.9494218826293945	0.03515625	r
0.9918152093887329	0.025390625	r
0.9448830485343933	0.0546875	r
0.9753159880638123	0.01953125	r
0.9602629542350769	0.015625	r
0.9498016834259033	0.1513671875	r
0.8964474201202393	0.3623046875	r
0.973177969455719	0.041015625	r
0.9599661231040955	0.0078125	r
0.9202204942703247	0.0390625	r
0.9296948909759521	0.130859375	r
0.9731457829475403	0.056640625	r
0.965323805809021	0.0078125	r
0.9484031200408936	0.01171875	r
0.9285658001899719	0.078125	r
0.9897156357765198	0.05859375	r
0.9873237013816833	0.064453125	r
0.9276326298713684	0.1328125	r
0.9584615230560303	0.001953125	r
0.933826744556427	0.13671875	r
0.9093917012214661	0.3310546875	r
0.9531731009483337	0.080078125	r
0.9202791452407837	0.0703125	r
0.9429848194122314	0.0546875	r
0.9536802172660828	0.0546875	r
0.9393529891967773	0.02734375	r
0.931565523147583	0.125	r
0.9431827664375305	0.0078125	r
0.9612293839454651	0.078125	r
0.9818787574768066	0.02734375	r
0.9727182388305664	0.0546875	r
0.9551885724067688	0.0859375	r
0.9298191070556641	0.154296875	r
0.9138476848602295	0.0546875	r
0.9691169857978821	0.1171875	r
0.9210078716278076	0.0625	r
0.9355891942977905	0.087890625	r
0.923001766204834	0.080078125	r
0.9303168654441833	0.125	r
0.9647281169891357	0.015625	r
0.9551404714584351	0.06640625	r
0.9529380798339844	0.01171875	r
0.9418102502822876	0.21875	r
0.9792013168334961	0.033203125	r
0.8503370881080627	0.00390625	r
0.912499189376831	0.125	r
0.9312947988510132	0.02734375	r
0.9177643656730652	0.009765625	r
0.9235134124755859	0.07421875	r
0.9110292792320251	0.29296875	r
0.9690749645233154	0.10546875	r
0.9480647444725037	0.03515625	r
0.92609041929245	0.0078125	r
0.9593938589096069	0.0703125	r
0.9496937394142151	0.078125	r
0.95133376121521	0.0234375	r
0.9283568263053894	0.0546875	r
0.9287199974060059	0.05078125	r
0.9677138924598694	0.0078125	r
0.95123291015625	0.1484375	r
0.9610008001327515	0.1884765625	r
0.9823253750801086	0.130859375	r
0.9234691858291626	0.12890625	r
0.8706329464912415	0.13671875	r
0.9655306935310364	0.00390625	r
0.9038363099098206	0.125	r
0.9553196430206299	0.17578125	r
0.8938518762588501	0.146484375	r
0.9315507411956787	0.04296875	r
0.9331011176109314	0.12890625	r
0.9580280780792236	0.06640625	r
0.9149272441864014	0.0234375	r
0.9284252524375916	0.01171875	r
0.9409564137458801	0.04296875	r
0.946217954158783	0.04296875	r
0.9869846105575562	0.033203125	r
0.9415368437767029	0.099609375	r
0.9608997106552124	0.0859375	r
0.9599965810775757	0.04296875	r
0.941474974155426	0.08984375	r
0.9731742143630981	0.02734375	r
0.9055757522583008	0.05078125	r
0.941310465335846	0.00390625	r
0.9706085324287415	0.0546875	r
0.9884017109870911	0.05078125	r
0.9542842507362366	0.08203125	r
0.9545206427574158	0.015625	r
0.9261103868484497	0.08984375	r
0.9199191331863403	0.365234375	r
0.9771127700805664	0.046875	r
0.9417518973350525	0.015625	r
0.9330887198448181	0.0625	r
0.9544117450714111	0.01171875	r
0.9595993161201477	0.0234375	r
0.9474201202392578	0.17578125	r
0.9489256739616394	0.00390625	r
0.9483407139778137	0.08984375	r
0.9376651644706726	0.044921875	r
0.932325005531311	0.044921875	r
0.9488515853881836	0.017578125	r
0.9808975458145142	0.05078125	r
0.974676251411438	0.2607421875	r
0.9666712284088135	0.0546875	r
0.9595686793327332	0.046875	r
0.9438272714614868	0.05078125	r
0.8835600018501282	0.08203125	r
0.9463273286819458	0.01953125	r
0.9177054762840271	0.05078125	r
0.9741575121879578	0.08203125	r
0.9512732028961182	0.115234375	r
0.8921797871589661	0.029296875	r
0.9078225493431091	0.015625	r
0.9312033653259277	0.0546875	r
0.9476262331008911	0.037109375	r
0.9540210366249084	0.03515625	r
0.9264770746231079	0.05859375	r
0.9599905014038086	0.00390625	r
0.9333683252334595	0.125	r
0.9480292201042175	0.13671875	r
0.9214909076690674	0.087890625	r
0.9944132566452026	0.021484375	r
0.9324039816856384	0.115234375	r
0.9783253073692322	0.03515625	r
0.9507496953010559	0.08203125	r
0.9526075124740601	0.17578125	r
0.937221348285675	0.08984375	r
0.9466435313224792	0.0078125	r
0.9255990386009216	0.30078125	r
0.9240195751190186	0.00390625	r
0.9249104261398315	0.0625	r
0.9328514337539673	0.150390625	r
0.9779540300369263	0.11328125	r
0.8988227844238281	0.0859375	r
0.9419842958450317	0.0859375	r
0.939735472202301	0.2265625	r
0.9437928199768066	0.0234375	r
0.8891938328742981	0.083984375	r
0.966395914554596	0.02734375	r
0.967370331287384	0.0703125	r
0.9051600098609924	0.1171875	r
0.9785070419311523	0.01171875	r
0.9134678840637207	0.00390625	r
0.9323273301124573	0.171875	r
0.8942156434059143	0.544921875	r
0.8924617171287537	0.05859375	r
0.9257131218910217	0.119140625	r
0.9864346385002136	0.0234375	r
0.887621283531189	0.01953125	r
0.9331856369972229	0.060546875	r
0.9267581105232239	0.01953125	r
0.9439176917076111	0.00390625	r
0.9455732703208923	0.08203125	r
0.9546062350273132	0.1875	r
0.9592901468276978	0.06640625	r
0.9455721378326416	0.0390625	r
0.9564815759658813	0.05859375	r
0.9224932193756104	0.0078125	r
0.9754892587661743	0.08203125	r
0.8987182378768921	0.265625	r
0.9301435947418213	0.1171875	r
0.9200411438941956	0.12890625	r
0.920860230922699	0.125	r
0.9654462337493896	0.017578125	r
0.9568217396736145	0.125	r
0.9610331654548645	0.00390625	r
0.9537656307220459	0.00390625	r
0.9056078195571899	0.041015625	r
0.9197211861610413	0.125	r
0.9520511627197266	0.05859375	r
0.9427058100700378	0.08984375	r
0.9168853759765625	0.1015625	r
0.972118616104126	0.0078125	r
0.9497889876365662	0.068359375	r
0.960602343082428	0.048828125	r
0.9458446502685547	0.046875	r
0.9532473683357239	0.15234375	r
0.9427980184555054	0.2275390625	r
0.9448128342628479	0.158203125	r
0.9982692003250122	0.0546875	r
0.93482506275177	0.06640625	r
0.8825386762619019	0.06640625	r
0.9485960602760315	0.05078125	r
0.932632327079773	0.09375	r
0.9180701971054077	0.115234375	r
0.9458577632904053	0.091796875	r
0.9455734491348267	0.0234375	r
0.9404414296150208	0.1328125	r
0.9839375615119934	0.259765625	r
0.9772393703460693	0.01171875	r
0.9635283946990967	0.015625	r
0.916595995426178	0.015625	r
0.9305115938186646	0.03125	r
0.9244077205657959	0.103515625	r
0.951422393321991	0.03125	r
0.9383115172386169	0.126953125	r
0.932969331741333	0.1796875	r
0.9200207591056824	0.056640625	r
0.9530074000358582	0.2685546875	r
0.9185243248939514	0.107421875	r
0.9598552584648132	0.0234375	r
0.9560146927833557	0.0390625	r
0.9639018177986145	0.138671875	r
0.9472270607948303	0.1796875	r

==> figures/data/alpaca/cos_sim_different_ptmodels_results.dat <==
ptmodel pandalm gpt4-win
bert-base-cased 75.91   66.66
bert-large-cased 74.88   66.66
roberta-base 69.23   66.66
roberta-large 74.19   66.66

==> figures/data/alpaca/inference_with_diff_temperature.dat <==
temp sft_max sft_min sft_ave ppo-baseline_max ppo-baseline_min ppo-baseline_ave ppo-cossim_max ppo-cossim_min ppo-cossim_ave ppo-lenrat_max ppo-lenrat_min ppo-lenrat_ave
0.00 58.33 58.33 58.33 67.42 67.42 67.42 67.58 67.58 67.58 66.21 66.21 66.21
0.25 64.57 61.64 62.62 68.35 66.67 67.69 71.36 67.27 69.50 69.96 66.99 68.27
0.50 66.03 62.96 64.58 70.35 69.15 69.71 73.25 66.97 70.04 70.56 66.97 68.95
0.75 67.56 58.56 63.75 74.89 69.19 72.52 75.62 71.93 73.93 75.66 70.91 73.36
1.00 70.51 67.46 68.95 75.71 71.56 73.91 79.62 74.12 76.83 77.43 73.39 75.02

==> figures/data/alpaca/len_rat-beta1_10_beta3_-5-delta-sim_len_rat.dat <==
sim	delta	label
0.706766917293233	0.1171875	r
0.8741258741258742	0.125	r
1.0	0.10546875	r
0.773109243697479	0.109375	r
0.5179856115107914	0.0859375	r
0.8652482269503546	0.015625	r
0.25	0.1015625	r
0.22330097087378642	0.0625	r
0.6982758620689655	0.0390625	r
0.12	0.25	r
0.95	0.08984375	r
0.7142857142857143	0.0078125	r
0.7894736842105263	0.11328125	r
0.6390977443609023	0.0546875	r
0.9629629629629629	0.109375	r
0.75	0.07421875	r
0.4444444444444444	0.05078125	r
0.875	0.0078125	r
0.29	0.1171875	r
0.8666666666666667	0.16796875	r
0.3333333333333333	0.03125	r
0.07317073170731707	0.15234375	r
0.30303030303030304	0.31640625	r
0.7241379310344828	0.0078125	r
1.0	0.0390625	r
0.2857142857142857	0.2890625	r
0.75	0.03125	r
0.3333333333333333	0.09375	r
1.0	0.01953125	r
1.0	0.1015625	r
0.28292682926829266	0.13671875	r
0.66	0.0390625	r
0.8461538461538461	0.0078125	r
0.7154471544715447	0.015625	r
0.25	0.3828125	r
0.7714285714285715	0.05859375	r
0.6111111111111112	0.0703125	r
0.4444444444444444	0.1875	r
0.9224489795918367	0.04296875	r
0.6811594202898551	0.00390625	r
0.22857142857142856	0.11328125	r
0.16	0.0703125	r
0.8956521739130435	0.0078125	r
0.979933110367893	0.2421875	r
0.9466666666666667	0.09375	r
0.9818181818181818	0.015625	r
0.8809523809523809	0.0625	r
0.8421052631578947	0.03125	r
0.703125	0.109375	r
0.9333333333333333	0.0078125	r
0.875	0.12109375	r
1.0	0.0234375	r
0.3157894736842105	0.0078125	r
0.21568627450980393	0.20703125	r
1.0	0.0390625	r
0.6	0.015625	r
0.5081967213114754	0.0390625	r
0.9666666666666667	0.0703125	r
1.0	0.03125	r
0.6560509554140127	0.08203125	r
0.9401709401709402	0.03125	r
0.9139784946236559	0.015625	r
0.88	0.03125	r
0.8557692307692307	0.0625	r
1.0	0.046875	r
0.926829268292683	0.0625	r
0.6666666666666666	0.0546875	r
0.8807339449541285	0.0625	r
0.6666666666666666	0.05859375	r
0.7230769230769231	0.0078125	r
0.5317919075144508	0.09375	r
0.8990825688073395	0.05859375	r
0.29965156794425085	0.046875	r
0.6037735849056604	0.0234375	r
0.8518518518518519	0.12890625	r
0.4444444444444444	0.0546875	r
0.8333333333333334	0.140625	r
0.4148936170212766	0.125	r
0.5217391304347826	0.06640625	r
0.59375	0.015625	r
0.9224137931034483	0.03125	r
0.5	0.15234375	r
0.6548672566371682	0.07421875	r
0.2727272727272727	0.2734375	r
0.28125	0.09375	r
0.7894736842105263	0.078125	r
0.25	0.15234375	r
0.28735632183908044	0.23828125	r
0.8571428571428571	0.12890625	r
0.8	0.05859375	r
0.2112676056338028	0.05859375	r
0.3333333333333333	0.02734375	r
0.5866666666666667	0.1015625	r
0.34375	0.1328125	r
0.6756756756756757	0.0546875	r
0.9696969696969697	0.125	r
0.6071428571428571	0.0234375	r
0.25555555555555554	0.2109375	r
0.954954954954955	0.203125	r
0.9090909090909091	0.03125	r
0.664179104477612	0.1015625	r
0.9466666666666667	0.03125	r
0.6825396825396826	0.0703125	r
0.05806451612903226	0.4765625	r
1.0	0.203125	r
0.5416666666666666	0.0234375	r
0.44565217391304346	0.03125	r
0.8333333333333334	0.0546875	r
0.6206896551724138	0.078125	r
0.5555555555555556	0.1640625	r
0.5	0.0859375	r
0.8181818181818182	0.0859375	r
0.48044692737430167	0.109375	r
0.6744186046511628	0.07421875	r
0.5875	0.0703125	r
0.5176470588235295	0.140625	r
0.8636363636363636	0.02734375	r
0.8421052631578947	0.14453125	r
0.8181818181818182	0.13671875	r
0.8	0.0078125	r
0.6774193548387096	0.0625	r
0.95	0.17578125	r
0.14285714285714285	0.0234375	r
0.6107784431137725	0.0390625	r
0.9080459770114943	0.015625	r
0.3191489361702128	0.0078125	r
0.9230769230769231	0.04296875	r
0.7444444444444445	0.078125	r
0.547945205479452	0.0078125	r
0.627906976744186	0.0859375	r
0.9166666666666666	0.0859375	r
0.7410071942446043	0.1328125	r
0.5	0.06640625	r
0.8914728682170543	0.15234375	r
0.25	0.1328125	r
1.0	0.28515625	r
0.5728155339805825	0.0703125	r
0.3076923076923077	0.1328125	r
0.574750830564784	0.09375	r
0.058823529411764705	0.09375	r
0.5789473684210527	0.296875	r
0.8571428571428571	0.046875	r
1.0	0.00390625	r
0.38095238095238093	0.09375	r
0.6587301587301587	0.0390625	r
0.7909090909090909	0.015625	r
0.42857142857142855	0.16015625	r
0.8125	0.0078125	r
1.0	0.0078125	r
0.9850746268656716	0.046875	r
0.8461538461538461	0.015625	r
0.2222222222222222	0.12890625	r
0.5454545454545454	0.1171875	r
0.8705882352941177	0.08203125	r
0.8153846153846154	0.0859375	r
0.6194690265486725	0.0078125	r
0.9295774647887324	0.0078125	r
0.6790123456790124	0.0703125	r
0.7142857142857143	0.08984375	r
0.76875	0.0078125	r
0.943089430894309	0.0234375	r
0.7515923566878981	0.0390625	r
0.7115384615384616	0.0078125	r
0.9565217391304348	0.04296875	r
0.71	0.046875	r
0.5	0.26171875	r
0.6756756756756757	0.00390625	r
0.6513157894736842	0.09375	r
0.5714285714285714	0.03125	r
0.7741935483870968	0.1015625	r
0.9908256880733946	0.046875	r
0.9054054054054054	0.08984375	r
1.0	0.19921875	r
0.3684210526315789	0.08203125	r
0.2857142857142857	0.0078125	r
0.8913043478260869	0.1640625	r
0.3333333333333333	0.0546875	r
0.759493670886076	0.0078125	r
0.8461538461538461	0.03125	r
1.0	0.015625	r
0.38235294117647056	0.08984375	r
0.9375	0.0390625	r
0.3684210526315789	0.0390625	r
0.632183908045977	0.0625	r
0.75	0.05078125	r
0.75	0.15625	r
0.25	0.0625	r
0.8156028368794326	0.00390625	r
0.5357142857142857	0.0703125	r
0.6470588235294118	0.125	r
0.2807017543859649	0.02734375	r
0.3170731707317073	0.1015625	r
0.7183098591549296	0.0234375	r
0.7850877192982456	0.01171875	r
0.8	0.0078125	r
0.7083333333333334	0.17578125	r
0.5693069306930693	0.04296875	r
0.5877862595419847	0.03125	r
0.5185185185185185	0.0625	r
0.23076923076923078	0.140625	r
0.6923076923076923	0.10546875	r
0.5	0.109375	r
0.8902439024390244	0.0625	r
0.3564356435643564	0.0390625	r
0.8	0.1171875	r
0.09090909090909091	0.12890625	r
0.05154639175257732	0.33203125	r
0.9622641509433962	0.0078125	r
0.9418604651162791	0.0546875	r
0.7272727272727273	0.0390625	r
0.5538461538461539	0.0390625	r
0.7083333333333334	0.015625	r
0.803030303030303	0.1640625	r
1.0	0.03125	r
0.27586206896551724	0.0390625	r
0.14285714285714285	0.01953125	r
0.47513812154696133	0.0859375	r
0.3333333333333333	0.0078125	r
0.5526315789473685	0.0390625	r
0.6708860759493671	0.0859375	r
0.6923076923076923	0.1171875	r
0.6147540983606558	0.03125	r
0.5563139931740614	0.0859375	r
0.9333333333333333	0.01953125	r
0.6459627329192547	0.234375	r
0.8918918918918919	0.015625	r
0.8042328042328042	0.2109375	r
0.76	0.046875	r
1.0	0.1171875	r
0.5294117647058824	0.0234375	r
0.9791666666666666	0.0390625	r
0.8297872340425532	0.13671875	r
0.9555555555555556	0.0859375	r
0.9090909090909091	0.015625	r
0.8939393939393939	0.0078125	r
0.436241610738255	0.0078125	r
0.9090909090909091	0.1015625	r
0.8055555555555556	0.015625	r
0.6666666666666666	0.05859375	r
0.5869565217391305	0.1015625	r
0.8333333333333334	0.015625	r
0.6830985915492958	0.1640625	r
0.2	0.140625	r
0.6666666666666666	0.140625	r
1.0	0.03125	r
0.9716981132075472	0.11328125	r
0.6296296296296297	0.0546875	r
0.14754098360655737	0.265625	r
0.782608695652174	0.0546875	r
0.7529411764705882	0.109375	r
0.7142857142857143	0.0703125	r
0.66	0.0625	r
0.016666666666666666	0.37109375	r
0.875	0.19921875	r
0.6604938271604939	0.03125	r
0.5384615384615384	0.13671875	r
0.925	0.03125	r
0.7777777777777778	0.0234375	r
0.5862068965517241	0.0078125	r
0.9631578947368421	0.03125	r
1.0	0.21875	r
0.5241379310344828	0.0625	r
0.2972972972972973	0.0078125	r
1.0	0.16015625	r
0.875	0.1015625	r
0.14285714285714285	0.09765625	r
0.2366412213740458	0.078125	r
0.234375	0.0625	r
0.7894736842105263	0.15234375	r
0.4666666666666667	0.125	r
0.25	0.0625	r
0.6755852842809364	0.0703125	r
0.52	0.0390625	r
0.8333333333333334	0.05078125	r
0.44	0.1171875	r
0.7014925373134329	0.23828125	r
0.9361702127659575	0.1328125	r
0.7217391304347827	0.0546875	r
0.3333333333333333	0.0859375	r
0.46153846153846156	0.05859375	r
0.7666666666666667	0.0234375	r
0.8333333333333334	0.03125	r
0.9	0.109375	r
0.6451612903225806	0.046875	r
0.4117647058823529	0.2109375	r
0.25	0.140625	r
0.5693069306930693	0.078125	r
0.8461538461538461	0.0703125	r
0.5	0.1171875	r
0.905982905982906	0.0625	r
0.6194690265486725	0.0703125	r
0.9090909090909091	0.0625	r
0.5555555555555556	0.06640625	r
1.0	0.03125	r
0.03333333333333333	0.21484375	r
0.4782608695652174	0.12890625	r
0.6666666666666666	0.01171875	r
0.9787234042553191	0.1015625	r
1.0	0.0546875	r
0.5925925925925926	0.078125	r
0.5588235294117647	0.04296875	r
0.7777777777777778	0.140625	r
0.19148936170212766	0.046875	r
0.746031746031746	0.1484375	r
0.6363636363636364	0.08984375	r
0.5	0.07421875	r
0.8333333333333334	0.015625	r
0.776	0.0234375	r
0.34782608695652173	0.0625	r
0.9965986394557823	0.09375	r
1.0	0.015625	r
0.525	0.0703125	r
0.75	0.09375	r
1.0	0.23046875	r
0.43478260869565216	0.15234375	r
0.48299319727891155	0.0078125	r
1.0	0.046875	r
0.2222222222222222	0.0234375	r
0.8888888888888888	0.046875	r
0.5185185185185185	0.16796875	r
0.7	0.0390625	r
0.6296296296296297	0.27734375	r
0.45185185185185184	0.14453125	r
0.4942528735632184	0.0078125	r
0.7164179104477612	0.03125	r
0.7708333333333334	0.0078125	r
0.5806451612903226	0.0390625	r
0.9888888888888889	0.046875	r
0.5614035087719298	0.1328125	r
0.4186046511627907	0.08203125	r
0.8571428571428571	0.02734375	r
1.0	0.0625	r
0.7	0.21484375	r
0.967391304347826	0.0234375	r
1.0	0.14453125	r
0.92	0.046875	r
0.5114503816793893	0.03125	r
0.7083333333333334	0.06640625	r
0.2	0.015625	r
0.3125	0.05078125	r
0.3787375415282392	0.109375	r
0.4742268041237113	0.01953125	r
0.875	0.12109375	r
0.8633093525179856	0.0078125	r
0.6521739130434783	0.1171875	r
0.058823529411764705	0.27734375	r
0.8584905660377359	0.0234375	r
0.16666666666666666	0.23828125	r
0.9298245614035088	0.078125	r
0.9047619047619048	0.0625	r
0.9487179487179487	0.12890625	r
0.020491803278688523	0.01953125	r
1.0	0.0546875	r
0.8888888888888888	0.03125	r
0.40298507462686567	0.0703125	r
0.4583333333333333	0.0546875	r
0.8181818181818182	0.0703125	r
0.8776978417266187	0.03125	r
0.9487179487179487	0.1015625	r
0.6	0.0234375	r
0.8333333333333334	0.0859375	r
0.3888888888888889	0.0390625	r
0.7407407407407407	0.0859375	r
0.13333333333333333	0.13671875	r
0.8571428571428571	0.1796875	r
0.9690721649484536	0.109375	r
0.6666666666666666	0.1015625	r
0.9090909090909091	0.0390625	r
0.02631578947368421	0.15234375	r
0.5	0.01953125	r
0.8846153846153846	0.00390625	r
0.83399209486166	0.078125	r
1.0	0.23828125	r
0.930379746835443	0.0546875	r
0.7894736842105263	0.0234375	r
0.7027027027027027	0.0234375	r
0.9612903225806452	0.015625	r
0.9714285714285714	0.03125	r
0.6595744680851063	0.0703125	r
0.75	0.0703125	r
0.4036697247706422	0.0625	r
0.7142857142857143	0.1796875	r
0.8666666666666667	0.046875	r
0.9253731343283582	0.0859375	r
0.5	0.015625	r
0.8503937007874016	0.1171875	r
0.3013698630136986	0.07421875	r
1.0	0.0703125	r
0.35714285714285715	0.10546875	r
0.631578947368421	0.0625	r
0.7619047619047619	0.046875	r
0.6923076923076923	0.015625	r
0.7777777777777778	0.00390625	r
0.7096774193548387	0.0390625	r
0.6351351351351351	0.109375	r
0.1	0.2265625	r
0.25	0.078125	r
0.9803921568627451	0.0703125	r
1.0	0.109375	r
0.5423728813559322	0.0390625	r
0.9230769230769231	0.09765625	r
1.0	0.0078125	r
0.5	0.21875	r
0.23943661971830985	0.09375	r
0.88	0.09375	r
0.9583333333333334	0.0078125	r
0.5664335664335665	0.09375	r
1.0	0.0078125	r
0.8095238095238095	0.0078125	r
0.7894736842105263	0.2578125	r
0.6033057851239669	0.0390625	r
0.6538461538461539	0.03515625	r
0.9056603773584906	0.0546875	r
0.8041958041958042	0.015625	r
0.6914498141263941	0.23046875	r
0.6	0.0078125	r
0.38181818181818183	0.04296875	r
0.6666666666666666	0.05859375	r
1.0	0.03125	r
0.8	0.1171875	r
0.6373626373626373	0.1640625	r
0.6282051282051282	0.0390625	r
0.8103448275862069	0.0625	r
0.9054054054054054	0.0859375	r
0.36363636363636365	0.21484375	r
0.7727272727272727	0.0078125	r
0.8571428571428571	0.046875	r
0.6589861751152074	0.0234375	r
0.5	0.03125	r
0.7608695652173914	0.046875	r
0.7372262773722628	0.0625	r
0.26720647773279355	0.00390625	r
0.6790123456790124	0.125	r
0.9642857142857143	0.0390625	r
1.0	0.078125	r
0.897196261682243	0.0234375	r
0.8021978021978022	0.046875	r
0.6526315789473685	0.06640625	r
0.9079754601226994	0.03125	r
0.4264705882352941	0.03125	r
0.9264705882352942	0.1796875	r
0.9375	0.015625	r
0.990990990990991	0.1875	r
0.9108910891089109	0.03125	r
0.971830985915493	0.109375	r
0.7194244604316546	0.19921875	r
0.5390625	0.0625	r
0.6335877862595419	0.0546875	r
0.74	0.0859375	r
0.5230769230769231	0.046875	r
1.0	0.0078125	r
0.2222222222222222	0.015625	r
0.7951807228915663	0.1015625	r
0.9895833333333334	0.125	r
0.5714285714285714	0.046875	r
0.8055555555555556	0.11328125	r
0.5769230769230769	0.078125	r
0.8666666666666667	0.10546875	r
0.46332046332046334	0.01171875	r
1.0	0.33984375	r
0.8396946564885496	0.109375	r
0.5454545454545454	0.078125	r
0.8181818181818182	0.0625	r
0.5526315789473685	0.09765625	r
0.8764705882352941	0.03125	r
0.6666666666666666	0.09375	r
0.4	0.0546875	r
0.8492063492063492	0.046875	r
0.918918918918919	0.0546875	r
0.7521367521367521	0.02734375	r
0.7441860465116279	0.0234375	r
0.6818181818181818	0.01171875	r
0.5487804878048781	0.0703125	r
0.25	0.0234375	r
0.3	0.09765625	r
0.875	0.1015625	r
0.7741935483870968	0.0703125	r
0.946236559139785	0.0859375	r
0.15789473684210525	0.23046875	r
0.24528301886792453	0.06640625	r
0.6470588235294118	0.0078125	r
0.9411764705882353	0.046875	r
0.7166666666666667	0.0234375	r
0.59375	0.03125	r
0.6875	0.046875	r
0.5725190839694656	0.03125	r
0.8043478260869565	0.078125	r
0.7677419354838709	0.015625	r
0.43434343434343436	0.06640625	r
0.8771929824561403	0.140625	r
0.4878048780487805	0.0078125	r
1.0	0.02734375	r
0.5289256198347108	0.1171875	r
1.0	0.046875	r
0.9090909090909091	0.0390625	r
0.8	0.015625	r
0.48872180451127817	0.015625	r
0.9444444444444444	0.15625	r
0.7777777777777778	0.04296875	r
0.88	0.015625	r
0.5	0.171875	r
0.85	0.0625	r
0.8352941176470589	0.015625	r
0.36363636363636365	0.04296875	r
0.7207207207207207	0.0859375	r
0.8666666666666667	0.04296875	r
0.6129032258064516	0.0625	r
0.2692307692307692	0.1796875	r
0.6308724832214765	0.0390625	r
0.41025641025641024	0.1015625	r
0.9339622641509434	0.03125	r
0.4777777777777778	0.0703125	r
0.27631578947368424	0.0546875	r
1.0	0.03125	r
0.8157894736842105	0.0546875	r
0.4444444444444444	0.10546875	r
0.7708333333333334	0.046875	r
0.7947368421052632	0.11328125	r
0.8461538461538461	0.109375	r
0.5454545454545454	0.1484375	r
0.5528455284552846	0.03125	r
0.8260869565217391	0.1328125	r
0.9142857142857143	0.0390625	r
0.5483870967741935	0.0703125	r
0.5	0.0625	r
0.8529411764705882	0.015625	r
0.5	0.203125	r
0.020202020202020204	0.20703125	r
0.5104895104895105	0.0078125	r
0.6666666666666666	0.0234375	r
0.3	0.02734375	r
0.65625	0.078125	r
0.6578947368421053	0.15234375	r
0.5833333333333334	0.22265625	r
0.5614035087719298	0.0703125	r
0.7142857142857143	0.1015625	r
1.0	0.0234375	r
0.9042553191489362	0.0078125	r
0.25	0.203125	r
0.575	0.26953125	r
0.8571428571428571	0.0625	r
0.7804878048780488	0.0234375	r
0.6296296296296297	0.046875	r
0.7835051546391752	0.046875	r
0.5	0.03125	r
0.8260869565217391	0.0390625	r
0.21794871794871795	0.0546875	r
0.6666666666666666	0.21484375	r
0.782608695652174	0.16796875	r
1.0	0.203125	r
0.38	0.0390625	r
0.6417910447761194	0.05078125	r
1.0	0.015625	r
0.9166666666666666	0.0703125	r
0.6578947368421053	0.0390625	r
0.7227722772277227	0.04296875	r
0.94	0.0625	r
0.8142857142857143	0.0703125	r
0.6458333333333334	0.0234375	r
0.7804878048780488	0.109375	r
0.8985507246376812	0.0703125	r
0.23404255319148937	0.1015625	r
0.9642857142857143	0.0859375	r
0.5	0.1171875	r
0.9636363636363636	0.0078125	r
0.7664233576642335	0.13671875	r
1.0	0.00390625	r
0.967741935483871	0.0625	r
0.6923076923076923	0.1171875	r
1.0	0.0859375	r
0.85	0.0234375	r
0.9230769230769231	0.015625	r
0.4166666666666667	0.0078125	r
0.2549019607843137	0.015625	r
0.8571428571428571	0.01171875	r
1.0	0.0078125	r
0.7741935483870968	0.0234375	r
1.0	0.0390625	r
1.0	0.423828125	r
1.0	0.01953125	r
0.7333333333333333	0.0078125	r
0.5714285714285714	0.015625	r
0.9591836734693877	0.015625	r
0.4782608695652174	0.0546875	r
0.6	0.078125	r
0.6666666666666666	0.015625	r
0.9734513274336283	0.1328125	r
0.9016393442622951	0.0625	r
0.4878048780487805	0.0234375	r
0.8148148148148148	0.046875	r
0.8125	0.1015625	r
0.7153284671532847	0.03125	r
0.8230088495575221	0.00390625	r
0.7857142857142857	0.078125	r
0.43956043956043955	0.1015625	r
0.9166666666666666	0.1328125	r
0.6746987951807228	0.0234375	r
1.0	0.1171875	r
0.8695652173913043	0.1015625	r
0.5	0.1953125	r
0.16666666666666666	0.21484375	r
0.6923076923076923	0.0234375	r
0.4878048780487805	0.1484375	r
0.9	0.0625	r
0.8076923076923077	0.0078125	r
1.0	0.0078125	r
1.0	0.0390625	r
0.7	0.22265625	r
0.3548387096774194	0.1796875	r
1.0	0.00390625	r
0.8666666666666667	0.09375	r
0.3333333333333333	0.05078125	r
0.25862068965517243	0.0390625	r
0.42738589211618255	0.0546875	r
0.743421052631579	0.0390625	r
0.5614617940199336	0.1328125	r
0.873015873015873	0.03515625	r
0.5714285714285714	0.1328125	r
0.025806451612903226	0.48828125	r
0.75	0.1640625	r
0.35135135135135137	0.03125	r
0.573170731707317	0.0625	r
1.0	0.015625	r
0.6923076923076923	0.2578125	r
0.4583333333333333	0.015625	r
0.8055555555555556	0.2109375	r
0.5	0.0390625	r
0.8571428571428571	0.0078125	r
0.8353658536585366	0.0703125	r
0.6237623762376238	0.2109375	r
0.29850746268656714	0.0859375	r
0.8297872340425532	0.12890625	r
1.0	0.08203125	r
0.125	0.0078125	r
0.8111888111888111	0.140625	r
0.9	0.0234375	r
0.8571428571428571	0.03125	r
0.6666666666666666	0.125	r
0.9090909090909091	0.0078125	r
0.8058252427184466	0.0546875	r
0.01935483870967742	0.125	r
0.5254237288135594	0.15625	r
0.48717948717948717	0.10546875	r
0.3225806451612903	0.09375	r
0.8700564971751412	0.1328125	r
0.7297297297297297	0.015625	r
0.48854961832061067	0.015625	r
0.8734177215189873	0.046875	r
0.10185185185185185	0.07421875	r
0.9090909090909091	0.04296875	r
0.5714285714285714	0.05859375	r
0.3333333333333333	0.0859375	r
0.7699115044247787	0.03125	r
0.8	0.0078125	r
0.9948186528497409	0.0859375	r
0.6666666666666666	0.1015625	r
0.6	0.03125	r
0.8461538461538461	0.0546875	r
0.8051948051948052	0.0390625	r
0.6190476190476191	0.16796875	r
0.4666666666666667	0.09375	r
0.7142857142857143	0.015625	r
0.6632653061224489	0.171875	r
0.9285714285714286	0.1015625	r
0.018867924528301886	0.1640625	r
0.15789473684210525	0.0625	r
0.898876404494382	0.09375	r
0.7206477732793523	0.0625	r
0.6585365853658537	0.015625	r
0.8709677419354839	0.0234375	r
0.7777777777777778	0.08203125	r
0.8181818181818182	0.16015625	r
0.8444444444444444	0.05078125	r
0.4166666666666667	0.15625	r
0.7027027027027027	0.015625	r
0.9032258064516129	0.0390625	r
0.46938775510204084	0.08984375	r
0.9634146341463414	0.09375	r
0.9090909090909091	0.125	r
0.6425531914893617	0.0625	r
0.2849162011173184	0.0546875	r
0.6666666666666666	0.0859375	r
0.46808510638297873	0.078125	r
1.0	0.0078125	r
0.6428571428571429	0.1640625	r
0.07407407407407407	0.1953125	r
0.4444444444444444	0.1328125	r
0.49206349206349204	0.046875	r
0.5433526011560693	0.10546875	r
0.9649122807017544	0.0546875	r
1.0	0.0234375	r
0.9361702127659575	0.0390625	r
0.875	0.0390625	r
0.5327102803738317	0.078125	r
0.7848101265822784	0.03125	r
0.8641975308641975	0.015625	r
0.45454545454545453	0.0078125	r
0.19047619047619047	0.078125	r
0.4566929133858268	0.078125	r
0.9285714285714286	0.0078125	r
0.7068965517241379	0.0234375	r
0.2777777777777778	0.17578125	r
0.43478260869565216	0.125	r
0.808695652173913	0.09375	r
0.9020979020979021	0.00390625	r
0.7751479289940828	0.0625	r
0.5384615384615384	0.0546875	r
1.0	0.03515625	r
0.7083333333333334	0.0859375	r
0.9	0.03125	r
0.9915966386554622	0.1015625	r
0.9672131147540983	0.09375	r
0.7936507936507936	0.0078125	r
0.8695652173913043	0.0546875	r
0.6363636363636364	0.078125	r
0.34710743801652894	0.1015625	r
0.32653061224489793	0.0078125	r
0.6857142857142857	0.09765625	r
0.8048780487804879	0.2109375	r
0.8850574712643678	0.046875	r
0.7586206896551724	0.09375	r
1.0	0.01171875	r
0.5384615384615384	0.00390625	r
0.8148148148148148	0.1328125	r
0.9008264462809917	0.140625	r
0.8472222222222222	0.0078125	r
0.6	0.03125	r
0.7563025210084033	0.03125	r
0.5113636363636364	0.046875	r
0.9444444444444444	0.1640625	r
0.34574468085106386	0.0234375	r
0.7702702702702703	0.0390625	r
0.784	0.0703125	r
0.8620689655172413	0.078125	r
0.6	0.04296875	r
0.8115942028985508	0.09375	r
0.7368421052631579	0.0234375	r
0.8333333333333334	0.00390625	r
1.0	0.125	r
0.9856115107913669	0.1484375	r
0.8037383177570093	0.0234375	r
0.34615384615384615	0.01171875	r
0.5205479452054794	0.109375	r
0.9134615384615384	0.03125	r
0.8035714285714286	0.015625	r
0.6464646464646465	0.015625	r
0.6818181818181818	0.2109375	r
0.7058823529411765	0.0625	r
0.9411764705882353	0.06640625	r
0.7777777777777778	0.0390625	r
0.7916666666666666	0.07421875	r
0.32558139534883723	0.0078125	r
0.8461538461538461	0.02734375	r
0.8666666666666667	0.0078125	r
0.8387096774193549	0.109375	r
0.6666666666666666	0.07421875	r
0.625	0.125	r
0.7391304347826086	0.0546875	r
1.0	0.19140625	r
0.2777777777777778	0.0390625	r
0.5789473684210527	0.015625	r
0.84	0.04296875	r
0.3953488372093023	0.1484375	r
0.7142857142857143	0.03125	r
0.25	0.27734375	r
0.5714285714285714	0.02734375	r
0.5	0.0234375	r
0.864406779661017	0.05078125	r
0.6901408450704225	0.046875	r
0.375	0.17578125	r
0.95	0.078125	r
0.88	0.0703125	r
0.3	0.0390625	r
0.5714285714285714	0.13671875	r
0.9	0.01171875	r
0.75	0.078125	r
0.6444444444444445	0.125	r
0.7916666666666666	0.046875	r
0.6206896551724138	0.0234375	r
0.5	0.0078125	r
0.8632478632478633	0.015625	r
0.44025157232704404	0.0703125	r
0.4457831325301205	0.015625	r
0.5280898876404494	0.09765625	r
0.6021505376344086	0.0703125	r
0.7340425531914894	0.0234375	r
0.42857142857142855	0.03515625	r
0.984375	0.0703125	r
0.9347826086956522	0.140625	r
0.75	0.046875	r
0.5862068965517241	0.03125	r
0.625	0.18359375	r
0.9	0.0546875	r
0.8723404255319149	0.0546875	r
0.8392857142857143	0.078125	r
0.7611940298507462	0.03125	r
0.7840909090909091	0.015625	r
0.35714285714285715	0.0546875	r
0.4666666666666667	0.05078125	r
0.75	0.046875	r
0.6923076923076923	0.09375	r
0.6666666666666666	0.03125	r
0.4594594594594595	0.140625	r
0.4666666666666667	0.09375	r
0.5	0.1171875	r
0.4722222222222222	0.1484375	r
0.625	0.00390625	r
0.4580152671755725	0.1484375	r
0.5555555555555556	0.15234375	r
0.759493670886076	0.078125	r
0.8987341772151899	0.015625	r
0.5	0.0390625	r
0.6666666666666666	0.0859375	r
0.7816091954022989	0.03125	r
0.9629629629629629	0.1796875	r
0.5714285714285714	0.2109375	r
0.7928571428571428	0.0859375	r
0.5	0.109375	r
0.1724137931034483	0.25390625	r
0.8363636363636363	0.1328125	r
0.5	0.03125	r
0.9913793103448276	0.0390625	r
0.8278688524590164	0.0078125	r
0.3865979381443299	0.11328125	r
0.6826923076923077	0.0546875	r
1.0	0.078125	r
0.5384615384615384	0.06640625	r
0.4117647058823529	0.0625	r
0.8596491228070176	0.078125	r
0.4838709677419355	0.04296875	r
0.08333333333333333	0.0546875	r
0.875	0.046875	r
0.5402298850574713	0.0078125	r
0.4117647058823529	0.06640625	r
0.8074074074074075	0.0859375	r
0.6744186046511628	0.09375	r
0.8571428571428571	0.140625	r
0.9166666666666666	0.02734375	r
0.5652173913043478	0.05078125	r
0.4444444444444444	0.22265625	r
0.42	0.0859375	r
0.5	0.078125	r
0.5443786982248521	0.078125	r
0.6693548387096774	0.0859375	r
1.0	0.0234375	r
0.52	0.12890625	r
0.6136363636363636	0.03125	r
0.8867924528301887	0.12890625	r
0.8888888888888888	0.02734375	r
0.8666666666666667	0.05078125	r
0.9571428571428572	0.15625	r
0.1368421052631579	0.13671875	r
0.5789473684210527	0.078125	r
0.10869565217391304	0.21484375	r
0.7142857142857143	0.05859375	r
0.6020408163265306	0.10546875	r
0.79	0.015625	r
1.0	0.0390625	r
0.8571428571428571	0.125	r
0.9555555555555556	0.03125	r
0.8	0.0078125	r
1.0	0.0078125	r
0.32926829268292684	0.0078125	r
0.375	0.140625	r
0.34513274336283184	0.125	r
0.9622641509433962	0.0859375	r
0.8918918918918919	0.15625	r
0.5819672131147541	0.0078125	r
0.47619047619047616	0.0546875	r
0.6	0.078125	r
0.9375	0.046875	r
0.8	0.24609375	r
0.7666666666666667	0.03125	r
0.9166666666666666	0.1171875	r
0.35294117647058826	0.11328125	r
1.0	0.0703125	r
0.6282051282051282	0.32421875	r
0.14285714285714285	0.328125	r
0.9037037037037037	0.0078125	r
0.8097345132743363	0.046875	r
0.15384615384615385	0.1875	r
0.7647058823529411	0.109375	r
0.8333333333333334	0.234375	r
1.0	0.1484375	r
0.75	0.08984375	r
0.75	0.015625	r
0.7	0.06640625	r
0.989010989010989	0.1171875	r
0.3333333333333333	0.08203125	r
0.9787234042553191	0.0859375	r
0.7928571428571428	0.02734375	r
0.25252525252525254	0.09375	r
0.9230769230769231	0.03125	r
0.9487179487179487	0.046875	r
0.9	0.05078125	r
0.8888888888888888	0.0859375	r
0.8	0.015625	r
0.8954248366013072	0.03125	r
1.0	0.15625	r
0.875	0.08984375	r
0.65	0.125	r
0.6428571428571429	0.09375	r
0.8769230769230769	0.015625	r
0.9253731343283582	0.140625	r
0.23809523809523808	0.05859375	r
0.8333333333333334	0.18359375	r
0.0975609756097561	0.0546875	r
0.7647058823529411	0.140625	r
0.76	0.05078125	r
0.7831325301204819	0.015625	r
0.5377358490566038	0.046875	r
0.84	0.0625	r
0.9285714285714286	0.0234375	r
0.9594594594594594	0.0625	r
0.75	0.1484375	r
0.631578947368421	0.0390625	r
0.64	0.0625	r
0.75	0.07421875	r
0.7346938775510204	0.0390625	r
0.10526315789473684	0.48046875	r
0.8125	0.04296875	r
0.9166666666666666	0.046875	r
0.5	0.1171875	r
0.7168949771689498	0.1484375	r
0.9259259259259259	0.125	r
0.9803921568627451	0.046875	r
0.46153846153846156	0.12890625	r
0.7875	0.0234375	r
0.6086956521739131	0.0078125	r
0.7692307692307693	0.0625	r
0.21428571428571427	0.23828125	r
1.0	0.03125	r
0.8347826086956521	0.359375	r
0.8888888888888888	0.03515625	r
0.7456140350877193	0.04296875	r
0.9090909090909091	0.13671875	r
0.7121212121212122	0.0234375	r
1.0	0.16796875	r
1.0	0.0546875	r
0.3815789473684211	0.1171875	r
0.5625	0.03125	r
0.9382716049382716	0.1640625	r
0.29120879120879123	0.0234375	r
0.3333333333333333	0.0234375	r
0.5724137931034483	0.0625	r
0.55	0.0390625	r
0.7619047619047619	0.046875	r
0.88	0.08203125	r
0.9326923076923077	0.12890625	r
0.6521739130434783	0.0234375	r
0.2727272727272727	0.2890625	r
0.6538461538461539	0.1015625	r
0.8554216867469879	0.078125	r
0.6793893129770993	0.078125	r
0.9166666666666666	0.08984375	r
0.75	0.078125	r
1.0	0.0390625	r
0.14285714285714285	0.1796875	r
0.5089285714285714	0.0078125	r
0.3698630136986301	0.015625	r
0.6666666666666666	0.0625	r
0.3969465648854962	0.0390625	r
0.6975308641975309	0.015625	r
0.425	0.0546875	r
0.5964912280701754	0.015625	r
0.7753623188405797	0.0859375	r
0.9285714285714286	0.02734375	r
0.4117647058823529	0.0234375	r
0.5984251968503937	0.1875	r
0.25	0.046875	r
0.5652173913043478	0.046875	r
0.75	0.0234375	r
0.9787234042553191	0.0390625	r
0.8341968911917098	0.109375	r
0.9807692307692307	0.0234375	r
0.6666666666666666	0.11328125	r
0.5375	0.0703125	r
0.6296296296296297	0.0078125	r
0.95	0.1015625	r
0.8333333333333334	0.0859375	r
0.7333333333333333	0.03125	r
0.8557692307692307	0.1796875	r
0.775	0.03125	r
0.7	0.03125	r
0.10869565217391304	0.4375	r
0.7421875	0.1796875	r
0.8695652173913043	0.0078125	r
0.8296296296296296	0.0078125	r
0.5227272727272727	0.015625	r
0.82	0.0703125	r
0.30198019801980197	0.0546875	r
1.0	0.015625	r
0.8333333333333334	0.03125	r
0.950354609929078	0.05859375	r
0.4380952380952381	0.0390625	r
0.375	0.03125	r
0.782608695652174	0.08203125	r
0.5282392026578073	0.21484375	r
0.8780487804878049	0.1171875	r
0.8736842105263158	0.09375	r
0.9017857142857143	0.0234375	r
0.8	0.0078125	r
0.7934782608695652	0.109375	r
0.5263157894736842	0.1171875	r
0.8554216867469879	0.0625	r
0.5	0.125	r
0.9433962264150944	0.0625	r
0.5	0.0703125	r
0.7096774193548387	0.06640625	r
0.967741935483871	0.16015625	r
0.7222222222222222	0.0390625	r
0.9	0.015625	r
0.7619047619047619	0.1640625	r
0.8	0.2109375	r
0.6875	0.0859375	r
0.36538461538461536	0.0234375	r
0.049019607843137254	0.32421875	r
0.8877551020408163	0.0234375	r
0.5384615384615384	0.1015625	r
0.8409090909090909	0.046875	r
0.75	0.01953125	r
0.6421052631578947	0.109375	r
0.7368421052631579	0.05078125	r
0.5339805825242718	0.0078125	r
0.3333333333333333	0.171875	r
0.38095238095238093	0.0078125	r
0.6857142857142857	0.125	r
1.0	0.04296875	r
0.6237623762376238	0.1796875	r
1.0	0.09375	r
1.0	0.0234375	r
0.5555555555555556	0.0546875	r
0.9	0.01953125	r
0.8732394366197183	0.125	r
0.8181818181818182	0.0078125	r
0.7142857142857143	0.10546875	r
0.4676258992805755	0.0546875	r
1.0	0.1015625	r
0.43636363636363634	0.14453125	r
0.3333333333333333	0.2734375	r
0.2857142857142857	0.21484375	r
0.5581395348837209	0.0234375	r
0.6972111553784861	0.08984375	r
1.0	0.015625	r
0.15254237288135594	0.0859375	r
0.7533333333333333	0.09375	r
0.825	0.0234375	r
0.688	0.0546875	r
0.65625	0.09375	r
0.1111111111111111	0.2109375	r
0.8333333333333334	0.0234375	r
0.6746987951807228	0.015625	r
0.06666666666666667	0.0390625	r
0.6428571428571429	0.0859375	r
0.3333333333333333	0.02734375	r
0.8837209302325582	0.03125	r
0.7142857142857143	0.0546875	r
0.6693548387096774	0.0234375	r
0.9555555555555556	0.0234375	r
0.5714285714285714	0.03125	r
0.6923076923076923	0.15234375	r
0.5	0.0546875	r
0.5723270440251572	0.0078125	r
1.0	0.015625	r
0.34397163120567376	0.09375	r
0.9230769230769231	0.046875	r
1.0	0.0859375	r
0.35	0.0859375	r
0.8295454545454546	0.1171875	r
0.7368421052631579	0.015625	r
0.5	0.0546875	r
0.9230769230769231	0.19921875	r
0.928082191780822	0.0546875	r
0.7956989247311828	0.046875	r
1.0	0.19921875	r
0.3125	0.3828125	r
0.7931034482758621	0.171875	r
0.9264705882352942	0.0859375	r
1.0	0.1640625	r
0.5693430656934306	0.03125	r
0.76	0.015625	r
0.5233644859813084	0.0234375	r
0.4	0.0546875	r
0.7692307692307693	0.06640625	r
0.6666666666666666	0.0078125	r
0.9708029197080292	0.0625	r
0.6923076923076923	0.0546875	r
0.8461538461538461	0.0390625	r
0.7272727272727273	0.0078125	r
0.3963963963963964	0.1171875	r
0.6909090909090909	0.0390625	r
0.8333333333333334	0.0234375	r
0.9117647058823529	0.03125	r
0.4697986577181208	0.0703125	r
1.0	0.015625	r
0.9230769230769231	0.0703125	r
0.8	0.1015625	r
0.6511627906976745	0.0390625	r
0.8888888888888888	0.12109375	r
0.7978723404255319	0.015625	r
0.9310344827586207	0.109375	r
0.5454545454545454	0.0546875	r
0.522633744855967	0.03125	r
0.963855421686747	0.078125	r
0.6551724137931034	0.0078125	r
0.72	0.046875	r
0.6785714285714286	0.10546875	r
0.8524590163934426	0.0390625	r
0.4716981132075472	0.24609375	r
0.6936416184971098	0.015625	r
0.9642857142857143	0.1484375	r
0.7654320987654321	0.0078125	r
0.967741935483871	0.06640625	r
0.2972972972972973	0.0078125	r
0.773109243697479	0.046875	r
0.7761194029850746	0.1875	r
0.3878504672897196	0.015625	r
0.8556701030927835	0.0078125	r
0.8706896551724138	0.0390625	r
0.7037037037037037	0.05859375	r
0.8307692307692308	0.015625	r
0.5636363636363636	0.09375	r
0.9090909090909091	0.03125	r
0.9411764705882353	0.06640625	r
0.7333333333333333	0.03515625	r
0.5833333333333334	0.10546875	r
0.6666666666666666	0.07421875	r
0.6741573033707865	0.03125	r
0.3333333333333333	0.15625	r
0.7417582417582418	0.0234375	r
0.9166666666666666	0.09375	r
0.6111111111111112	0.0078125	r
0.6333333333333333	0.015625	r
0.6	0.0703125	r
0.7027027027027027	0.046875	r
0.825	0.0859375	r
0.9047619047619048	0.0078125	r
1.0	0.03125	r
0.9230769230769231	0.015625	r
0.10526315789473684	0.0625	r
0.7142857142857143	0.01171875	r
0.9230769230769231	0.09375	r
0.4782608695652174	0.1875	r
0.7142857142857143	0.0234375	r
0.8	0.1171875	r
0.8888888888888888	0.0078125	r
0.9333333333333333	0.08203125	r
0.7027027027027027	0.19140625	r
0.2077922077922078	0.01953125	r
0.4230769230769231	0.3359375	r
0.38461538461538464	0.1328125	r
0.9073170731707317	0.0859375	r
0.7291666666666666	0.0234375	r
0.34710743801652894	0.125	r
0.43333333333333335	0.15234375	r
0.07766990291262135	0.03125	r
0.546875	0.1171875	r
0.9333333333333333	0.0390625	r
0.5263157894736842	0.0390625	r
0.3333333333333333	0.0703125	r
0.6271186440677966	0.1640625	r
0.75	0.0859375	r
0.759493670886076	0.0078125	r
1.0	0.13671875	r
0.8	0.03125	r
0.08695652173913043	0.140625	r
0.9743589743589743	0.0078125	r
0.7045454545454546	0.015625	r
0.71875	0.03125	r
0.8695652173913043	0.0546875	r
0.8157894736842105	0.0546875	r
0.75	0.09375	r
0.3617021276595745	0.046875	r
0.75	0.04296875	r
0.5	0.0390625	r
0.43103448275862066	0.0546875	r
1.0	0.0234375	r
0.7	0.0078125	r
0.6942148760330579	0.0703125	r
0.8620689655172413	0.1171875	r
0.8987341772151899	0.1015625	r
0.8333333333333334	0.06640625	r
0.9782608695652174	0.03125	r
0.3715415019762846	0.1328125	r
0.4375	0.15625	r
0.925531914893617	0.1640625	r
0.43243243243243246	0.07421875	r
1.0	0.06640625	r
0.7448275862068966	0.09375	r
0.48717948717948717	0.2265625	r
0.5	0.015625	r
0.8823529411764706	0.05078125	r
0.5454545454545454	0.0625	r
0.7368421052631579	0.0234375	r
0.7894736842105263	0.0625	r
0.41044776119402987	0.09375	r
0.3953488372093023	0.078125	r
0.46511627906976744	0.0078125	r
0.7272727272727273	0.0703125	r
0.5309734513274337	0.05859375	r
0.8333333333333334	0.015625	r
0.5540540540540541	0.1015625	r
0.6086956521739131	0.15234375	r
0.5	0.109375	r
0.15384615384615385	0.01953125	r
0.782608695652174	0.0859375	r
0.7423728813559322	0.0390625	r
0.9150326797385621	0.1484375	r
0.9230769230769231	0.05859375	r
0.7647058823529411	0.03125	r
0.6593406593406593	0.0078125	r
0.6171875	0.1640625	r
0.8571428571428571	0.04296875	r
0.5643939393939394	0.12109375	r
0.924812030075188	0.1640625	r
0.7010309278350515	0.078125	r
0.6666666666666666	0.2109375	r
0.8333333333333334	0.03515625	r
0.9411764705882353	0.0234375	r
0.6746987951807228	0.078125	r
0.8636363636363636	0.0390625	r
0.9272727272727272	0.0625	r
0.46808510638297873	0.12890625	r
0.5084745762711864	0.171875	r
0.9122807017543859	0.0625	r
0.7142857142857143	0.03125	r
1.0	0.0390625	r
0.55	0.078125	r
0.5146198830409356	0.0234375	r
0.2	0.17578125	r
0.8905472636815921	0.046875	r
1.0	0.03515625	r
0.6901408450704225	0.2578125	r
0.6666666666666666	0.03515625	r
0.5652173913043478	0.1484375	r
0.3684210526315789	0.140625	r
0.46153846153846156	0.015625	r
0.7127659574468085	0.0078125	r
0.8390804597701149	0.0859375	r
0.7058823529411765	0.1015625	r
0.4	0.03125	r
0.7518796992481203	0.0078125	r
0.9125	0.203125	r
0.7530864197530864	0.1015625	r
0.35	0.06640625	r
0.5213675213675214	0.08203125	r
0.8148148148148148	0.015625	r
0.6	0.09765625	r
0.8811188811188811	0.03125	r
1.0	0.046875	r
0.8351648351648352	0.0078125	r
0.7419354838709677	0.09375	r
0.3	0.1953125	r
0.08333333333333333	0.015625	r
0.875	0.04296875	r
0.8620689655172413	0.1015625	r
0.648854961832061	0.0390625	r
0.8780487804878049	0.0078125	r
0.6486486486486487	0.046875	r
0.9469026548672567	0.0625	r
0.7894736842105263	0.15234375	r
0.8256880733944955	0.015625	r
0.3959731543624161	0.0234375	r
0.17647058823529413	0.0390625	r
0.7028985507246377	0.0078125	r
0.7292576419213974	0.0703125	r
0.6265060240963856	0.1328125	r
0.2608695652173913	0.01953125	r
0.4727272727272727	0.07421875	r
0.8015267175572519	0.0625	r
0.2857142857142857	0.09375	r
0.841726618705036	0.0859375	r
0.9375	0.01171875	r
0.4444444444444444	0.0546875	r
0.5348837209302325	0.03125	r
0.5	0.0390625	r
0.7517241379310344	0.0078125	r
0.9	0.0078125	r
0.6804733727810651	0.1796875	r
0.47928994082840237	0.0859375	r
0.33544303797468356	0.2265625	r
0.9639175257731959	0.03125	r
0.6451612903225806	0.01171875	r
0.7142857142857143	0.10546875	r
0.76	0.02734375	r
0.5	0.0859375	r
0.4411764705882353	0.14453125	r
0.9166666666666666	0.0390625	r
0.8360655737704918	0.03125	r
0.7692307692307693	0.1328125	r
0.8863636363636364	0.0078125	r
0.6785714285714286	0.046875	r
0.4117647058823529	0.1328125	r
0.7129629629629629	0.140625	r
0.9382716049382716	0.0078125	r
0.6265060240963856	0.0546875	r
0.8356164383561644	0.0078125	r
0.5	0.03125	r
0.42857142857142855	0.109375	r
0.9076923076923077	0.078125	r
0.9678714859437751	0.09765625	r
0.8627450980392157	0.0078125	r
0.46875	0.078125	r
1.0	0.0234375	r
0.4827586206896552	0.015625	r
0.4789915966386555	0.109375	r
0.96	0.046875	r
0.6666666666666666	0.046875	r
0.6	0.0625	r
0.5364238410596026	0.03125	r
0.635593220338983	0.0390625	r
0.9529411764705882	0.0703125	r
0.7931034482758621	0.09765625	r
0.6220472440944882	0.0234375	r
0.7195121951219512	0.07421875	r
0.8260869565217391	0.01953125	r
0.5714285714285714	0.09375	r
0.7391304347826086	0.0390625	r
0.875	0.0625	r
0.5362318840579711	0.03125	r
0.46842105263157896	0.0703125	r
0.8461538461538461	0.0078125	r
0.5448717948717948	0.0703125	r
0.9430379746835443	0.0234375	r
0.2	0.0625	r
0.7692307692307693	0.1171875	r
1.0	0.1171875	r
0.6329113924050633	0.0078125	r
0.42857142857142855	0.08203125	r
0.43333333333333335	0.0703125	r
1.0	0.1015625	r
1.0	0.1875	r
0.59375	0.1015625	r
0.8476190476190476	0.0390625	r
0.7349397590361446	0.015625	r
0.5652173913043478	0.12890625	r
0.75	0.015625	r
0.7611940298507462	0.07421875	r
0.696969696969697	0.05859375	r
0.9403973509933775	0.1953125	r
0.7333333333333333	0.13671875	r
0.8125	0.03125	r
0.82	0.0546875	r
0.9393939393939394	0.0859375	r
0.23493975903614459	0.0078125	r
0.8294117647058824	0.12109375	r
0.9615384615384616	0.03125	r
0.1111111111111111	0.0546875	r
0.7272727272727273	0.0703125	r
0.7523809523809524	0.125	r
0.8472222222222222	0.078125	r
0.8466666666666667	0.109375	r
0.9354838709677419	0.0078125	r
0.14285714285714285	0.0625	r
0.34615384615384615	0.07421875	r
0.6170212765957447	0.046875	r
0.6	0.359375	r
0.7931034482758621	0.03125	r
0.8	0.15234375	r
0.875	0.05078125	r
0.8148148148148148	0.046875	r
0.24691358024691357	0.0234375	r
0.3076923076923077	0.30859375	r
0.5	0.0546875	r
1.0	0.03515625	r
0.5323741007194245	0.015625	r
0.6753246753246753	0.0859375	r
0.7662337662337663	0.046875	r
0.8571428571428571	0.015625	r
1.0	0.0625	r
0.14285714285714285	0.078125	r
0.2843601895734597	0.0859375	r
0.5909090909090909	0.01953125	r
0.5348837209302325	0.078125	r
0.625	0.1171875	r
0.8541666666666666	0.03125	r
0.76	0.015625	r
0.29545454545454547	0.09375	r
0.7431192660550459	0.0859375	r
0.6428571428571429	0.18359375	r
0.6083916083916084	0.0625	r
0.7083333333333334	0.046875	r
0.7785467128027682	0.1484375	r
0.7087378640776699	0.1484375	r
0.9411764705882353	0.08984375	r
0.5	0.0234375	r
0.4233576642335766	0.0625	r
0.6666666666666666	0.234375	r
0.3880597014925373	0.0703125	r
0.7345679012345679	0.0859375	r
0.6060606060606061	0.09375	r
0.9032258064516129	0.03125	r
0.7777777777777778	0.140625	r
0.2268041237113402	0.109375	r
0.5467980295566502	0.09375	r
0.8363636363636363	0.0078125	r
0.4805194805194805	0.09375	r
1.0	0.03125	r
0.9387755102040817	0.078125	r
0.9512195121951219	0.03125	r
0.9	0.0390625	r
0.8229166666666666	0.1171875	r
0.8174603174603174	0.1328125	r
0.7045454545454546	0.015625	r
0.3157894736842105	0.109375	r
0.4722222222222222	0.06640625	r
0.5853658536585366	0.12890625	r
0.5714285714285714	0.1875	r
0.45454545454545453	0.1015625	r
0.9225352112676056	0.0390625	r
0.9753086419753086	0.046875	r
0.13043478260869565	0.23828125	r
0.7619047619047619	0.08984375	r
0.7049180327868853	0.046875	r
0.5774647887323944	0.0703125	r
0.9453924914675768	0.109375	r
0.8	0.31640625	r
0.9551282051282052	0.0078125	r
0.6210526315789474	0.1484375	r
0.6	0.0859375	r
0.7872340425531915	0.046875	r
0.7669902912621359	0.0546875	r
0.4777327935222672	0.09375	r
0.900709219858156	0.0078125	r
0.7222222222222222	0.03125	r
0.2	0.0234375	r
0.7540983606557377	0.03125	r
1.0	0.0234375	r
0.8828125	0.0234375	r
1.0	0.0546875	r
0.5891472868217055	0.0078125	r
0.88	0.11328125	r
0.6538461538461539	0.0625	r
0.875	0.0703125	r
0.75	0.046875	r
0.8181818181818182	0.015625	r
0.47619047619047616	0.07421875	r
0.8333333333333334	0.08203125	r
0.4367816091954023	0.203125	r
0.9791666666666666	0.0234375	r
0.5	0.02734375	r
0.12686567164179105	0.0859375	r
1.0	0.0546875	r
0.631578947368421	0.1875	r
0.6632653061224489	0.0546875	r
0.39622641509433965	0.0078125	r
0.2711864406779661	0.0234375	r
0.8709677419354839	0.03515625	r
0.4	0.0703125	r
0.8	0.1484375	r
0.92	0.09375	r
0.9113924050632911	0.046875	r
0.3333333333333333	0.13671875	r
0.85	0.0390625	r
0.7192982456140351	0.046875	r
1.0	0.0859375	r
0.9230769230769231	0.19921875	r
1.0	0.234375	r
0.9305555555555556	0.03125	r
0.5555555555555556	0.02734375	r
0.9375	0.10546875	r
0.8230088495575221	0.0625	r
0.5285714285714286	0.1328125	r
0.9758064516129032	0.125	r
0.9452054794520548	0.03125	r
0.8888888888888888	0.15625	r
0.75	0.12109375	r
0.9782608695652174	0.08203125	r
0.6020408163265306	0.05859375	r
0.8	0.046875	r
0.504950495049505	0.0390625	r
0.32894736842105265	0.0546875	r
0.3445378151260504	0.06640625	r
0.9550561797752809	0.03125	r
0.9166666666666666	0.01953125	r
0.4666666666666667	0.35546875	r
0.5288461538461539	0.125	r
0.46511627906976744	0.109375	r
0.9509803921568627	0.0234375	r
0.5462962962962963	0.015625	r
0.6055045871559633	0.0078125	r
0.242914979757085	0.1328125	r
0.5538461538461539	0.01953125	r
0.5964912280701754	0.0703125	r
0.5714285714285714	0.13671875	r
0.863013698630137	0.0234375	r
0.14333333333333334	0.18359375	r
0.4666666666666667	0.0234375	r
0.8543689320388349	0.0078125	r
0.8347826086956521	0.0390625	r
0.8	0.171875	r
0.16037735849056603	0.0234375	r
0.6046511627906976	0.15625	r
0.75	0.05078125	r
0.9090909090909091	0.015625	r
0.5185185185185185	0.0546875	r
0.6086956521739131	0.0859375	r
0.5	0.33984375	r
0.6043956043956044	0.046875	r
0.75	0.08203125	r
0.14925373134328357	0.0703125	r
0.5	0.07421875	r
0.9397590361445783	0.015625	r
0.926605504587156	0.0078125	r
0.6547619047619048	0.03125	r
0.45652173913043476	0.19921875	r
0.6990291262135923	0.04296875	r
0.9436619718309859	0.03125	r
0.4788732394366197	0.0234375	r
0.4222222222222222	0.1484375	r
1.0	0.0859375	r
1.0	0.0390625	r
0.7037037037037037	0.1015625	r
0.7894736842105263	0.125	r
0.7474747474747475	0.1171875	r
0.2638888888888889	0.078125	r
0.08695652173913043	0.0625	r
0.37037037037037035	0.078125	r
1.0	0.0390625	r
0.5652173913043478	0.03125	r
0.48398576512455516	0.0234375	r
0.5625	0.0078125	r
0.95	0.08984375	r
0.775438596491228	0.08984375	r
0.06	0.046875	r
0.6824324324324325	0.015625	r
0.9453125	0.0859375	r
0.896551724137931	0.125	r
1.0	0.0546875	r
0.7777777777777778	0.0546875	r
0.7049180327868853	0.0234375	r
0.3541666666666667	0.015625	r
0.32558139534883723	0.0234375	r
0.8602150537634409	0.1875	r
0.5675675675675675	0.15234375	r
0.10204081632653061	0.1484375	r
0.5576923076923077	0.09375	r
0.7813953488372093	0.1015625	r
0.7967479674796748	0.02734375	r
0.8529411764705882	0.12109375	r
0.7	0.0546875	r
0.2222222222222222	0.1328125	r
0.4385026737967914	0.046875	r
0.9090909090909091	0.0625	r
0.52	0.0859375	r
0.38271604938271603	0.0078125	r
0.9230769230769231	0.015625	r
0.6271186440677966	0.0859375	r
0.6666666666666666	0.0546875	r
0.6388888888888888	0.125	r
0.8260869565217391	0.1328125	r
0.7906976744186046	0.0234375	r
0.33793103448275863	0.0390625	r
0.4941860465116279	0.015625	r
0.47619047619047616	0.0546875	r
1.0	0.0625	r
0.7105263157894737	0.01171875	r
0.8958333333333334	0.1015625	r
0.6515151515151515	0.0546875	r
0.07692307692307693	0.078125	r
0.8	0.13671875	r
0.8409090909090909	0.0625	r
0.8951048951048951	0.015625	r
0.40540540540540543	0.1484375	r
0.9154929577464789	0.0625	r
0.8653846153846154	0.015625	r
0.8502415458937198	0.03515625	r
0.5	0.00390625	r
0.8333333333333334	0.05859375	r
0.875	0.0234375	r
0.8434782608695652	0.2265625	r
0.8333333333333334	0.08203125	r
0.47619047619047616	0.0078125	r
0.8	0.19140625	r
0.8048780487804879	0.1875	r
0.7	0.12109375	r
0.6296296296296297	0.14453125	r
0.782608695652174	0.1328125	r
0.8108108108108109	0.015625	r
0.875	0.1171875	r
0.75	0.078125	r
0.9655172413793104	0.1328125	r
0.9090909090909091	0.3203125	r
0.8571428571428571	0.0234375	r
1.0	0.0546875	r
0.5617977528089888	0.1328125	r
0.6043956043956044	0.109375	r
0.42168674698795183	0.14453125	r
0.3333333333333333	0.04296875	r
0.7857142857142857	0.05859375	r
0.6666666666666666	0.046875	r
0.9803921568627451	0.0234375	r
0.7777777777777778	0.046875	r
0.7692307692307693	0.0234375	r
0.4375	0.09375	r
0.2857142857142857	0.41015625	r
0.5454545454545454	0.046875	r
0.5833333333333334	0.0078125	r
0.6451612903225806	0.03125	r
0.3142857142857143	0.13671875	r
1.0	0.02734375	r
0.9024390243902439	0.015625	r
0.9124087591240876	0.0078125	r
1.0	0.0859375	r
1.0	0.08984375	r
0.8571428571428571	0.07421875	r
0.9444444444444444	0.16796875	r
0.550561797752809	0.0234375	r
0.9230769230769231	0.0234375	r
0.5822784810126582	0.13671875	r
0.11363636363636363	0.39453125	r
0.5	0.08203125	r
0.5026178010471204	0.0390625	r
0.7288135593220338	0.0703125	r
0.9886363636363636	0.03125	r
0.9636363636363636	0.03125	r
0.5491329479768786	0.1640625	r
0.8392857142857143	0.08203125	r
0.8181818181818182	0.046875	r
0.875	0.0625	r
0.9	0.08984375	r
0.40476190476190477	0.1875	r
1.0	0.0625	r
0.9047619047619048	0.13671875	r
0.9035087719298246	0.08203125	r
0.7142857142857143	0.03125	r
0.9714285714285714	0.11328125	r
0.3181818181818182	0.05078125	r
0.35714285714285715	0.125	r
0.8679245283018868	0.0390625	r
0.45652173913043476	0.09375	r
0.7666666666666667	0.05078125	r
0.49	0.234375	r
1.0	0.015625	r
0.375	0.12109375	r
0.7454545454545455	0.0234375	r
0.48936170212765956	0.015625	r
0.3602941176470588	0.1328125	r
0.15789473684210525	0.30859375	r
0.9	0.109375	r
0.5194805194805194	0.0625	r
0.4559386973180077	0.0234375	r
0.875	0.01171875	r
0.7623762376237624	0.078125	r
0.875	0.0859375	r
0.6615384615384615	0.0546875	r
0.2636986301369863	0.015625	r
0.84	0.03125	r
0.7857142857142857	0.18359375	r
0.5294117647058824	0.21875	r
0.8	0.1328125	r
0.2	0.19921875	r
0.5	0.140625	r
0.7142857142857143	0.03125	r
0.7	0.109375	r
0.19047619047619047	0.171875	r
0.08333333333333333	0.125	r
0.8888888888888888	0.0390625	r
0.82	0.109375	r
0.6875	0.0546875	r
0.8527131782945736	0.03515625	r
0.719626168224299	0.03125	r
0.8	0.03125	r
0.6153846153846154	0.09765625	r
0.8490566037735849	0.13671875	r
0.8333333333333334	0.046875	r
0.7619047619047619	0.0859375	r
0.6818181818181818	0.03125	r
0.6310679611650486	0.0234375	r
0.9	0.0546875	r
0.6126126126126126	0.02734375	r
0.9230769230769231	0.046875	r
0.75	0.0234375	r
0.9052631578947369	0.0703125	r
0.7777777777777778	0.0078125	r
0.4796747967479675	0.0625	r
0.10714285714285714	0.40234375	r
0.8571428571428571	0.0234375	r
0.5	0.03125	r
0.6666666666666666	0.05078125	r
0.6666666666666666	0.0625	r
0.5428571428571428	0.140625	r
0.2702702702702703	0.11328125	r
0.7441860465116279	0.01953125	r
0.5384615384615384	0.015625	r
0.6164383561643836	0.03515625	r
0.26720647773279355	0.03125	r
0.8571428571428571	0.0703125	r
1.0	0.28515625	r
0.9375	0.08203125	r
0.7078651685393258	0.0703125	r
0.7735849056603774	0.09375	r
0.865	0.0703125	r
0.4444444444444444	0.03125	r
0.9876543209876543	0.0859375	r
0.6666666666666666	0.0546875	r
0.7058823529411765	0.14453125	r
0.9512195121951219	0.00390625	r
0.4	0.0390625	r
0.7222222222222222	0.02734375	r
0.509090909090909	0.015625	r
1.0	0.0390625	r
0.6	0.0546875	r
0.2613065326633166	0.03125	r
0.8061224489795918	0.015625	r
0.6446280991735537	0.18359375	r
0.410958904109589	0.0703125	r
1.0	0.09765625	r
1.0	0.02734375	r
0.2	0.125	r
0.8461538461538461	0.046875	r
0.9285714285714286	0.015625	r
0.7142857142857143	0.0625	r
0.5172413793103449	0.18359375	r
0.8125	0.0703125	r
0.8035714285714286	0.0390625	r
0.07692307692307693	0.296875	r
0.7637795275590551	0.015625	r
0.5894736842105263	0.0859375	r
0.21739130434782608	0.0078125	r
0.6666666666666666	0.15234375	r
0.6666666666666666	0.1328125	r
0.5476190476190477	0.1171875	r
0.527027027027027	0.0625	r
0.803921568627451	0.2421875	r
0.47368421052631576	0.09375	r
0.775	0.07421875	r
0.8	0.0859375	r
0.7974683544303798	0.109375	r
0.8695652173913043	0.0078125	r
0.7622950819672131	0.015625	r
0.6666666666666666	0.16796875	r
0.04132231404958678	0.44140625	r
0.875	0.0390625	r
0.7428571428571429	0.0390625	r
0.5	0.09375	r
0.6666666666666666	0.03125	r
0.6748466257668712	0.0390625	r
0.631578947368421	0.1015625	r
0.66	0.03125	r
0.5107913669064749	0.03125	r
0.9933333333333333	0.09375	r
0.75	0.2109375	r
0.6049382716049383	0.078125	r
0.9166666666666666	0.0078125	r
0.8705882352941177	0.0546875	r
0.5333333333333333	0.01953125	r
0.6054421768707483	0.0078125	r
0.8333333333333334	0.015625	r
0.6	0.0703125	r
1.0	0.01953125	r
0.05909090909090909	0.23828125	r
0.9	0.1171875	r
0.7318840579710145	0.1640625	r
0.9764705882352941	0.13671875	r
0.5714285714285714	0.0390625	r
0.5985401459854015	0.1328125	r
0.7439024390243902	0.03125	r
0.42424242424242425	0.05859375	r
0.26573426573426573	0.0859375	r
0.8159509202453987	0.0078125	r
0.7986111111111112	0.08203125	r
0.8604651162790697	0.0390625	r
0.2857142857142857	0.1640625	r
0.8	0.046875	r
0.7083333333333334	0.07421875	r
0.5	0.0546875	r
0.6402116402116402	0.03125	r
0.8018867924528302	0.1328125	r
0.8145695364238411	0.0078125	r
0.18181818181818182	0.23828125	r
0.8181818181818182	0.17578125	r
1.0	0.046875	r
0.648854961832061	0.078125	r
0.7305699481865285	0.1171875	r
1.0	0.03515625	r
0.7099236641221374	0.08203125	r
0.4	0.171875	r
0.78125	0.14453125	r
0.7159090909090909	0.0390625	r
0.10416666666666667	0.0234375	r
0.5384615384615384	0.12890625	r
0.7142857142857143	0.3125	r
0.9683544303797469	0.0546875	r
0.8571428571428571	0.0390625	r
0.875	0.03125	r
0.5272727272727272	0.0546875	r
0.5462555066079295	0.015625	r
0.9166666666666666	0.10546875	r
0.46153846153846156	0.0390625	r
0.4	0.1640625	r
0.4444444444444444	0.171875	r
0.25	0.0546875	r
0.5833333333333334	0.296875	r
0.11764705882352941	0.046875	r
0.9387755102040817	0.0546875	r
0.9666666666666667	0.046875	r
0.6923076923076923	0.1484375	r
0.2891566265060241	0.140625	r

==> figures/data/tldr/baseline-epoch1-delta-sim_cos_sim.dat <==
sim	delta	label
0.9526878595352173	0.5	r
0.984434962272644	1.517578125	r
0.9255195260047913	2.0810546875	r
0.936907172203064	0.546875	r
0.9917740225791931	1.0859375	r
0.9879220128059387	0.5234375	r
0.9818510413169861	0.8984375	r
0.9456899166107178	0.9140625	r
0.9413313269615173	1.408203125	r
0.9350326657295227	2.9765625	r
0.9073172807693481	2.625	r
0.9335281848907471	1.3046875	r
0.9802563190460205	1.4140625	r
1.0	0.7578125	r
0.9485118985176086	1.0625	r
0.9257712364196777	1.5712890625	r
0.946572482585907	3.5234375	r
0.9127001762390137	0.4609375	r
0.9842068552970886	0.015625	r
0.9557373523712158	4.2421875	r
0.9945334792137146	0.203125	r
0.896670937538147	0.484375	r
0.9242508411407471	1.7578125	r
0.9375803470611572	1.5	r
0.9509744644165039	1.046875	r
0.9736223816871643	2.134429931640625	r
0.922196090221405	0.15625	r
0.9059450030326843	0.46875	r
0.974866509437561	2.77734375	r
0.9785991907119751	1.1953125	r
0.9272944331169128	0.125	r
0.9763477444648743	0.0703125	r
0.9510997533798218	0.265625	r
0.931923508644104	1.890625	r
0.9454291462898254	0.203125	r
0.9803115129470825	0.78125	r
0.9637651443481445	2.9609375	r
0.9230719208717346	1.4453125	r
0.9643359780311584	0.8046875	r
1.0	1.421875	r
0.9372831583023071	0.8671875	r
0.9921998381614685	0.9453125	r
0.8915060758590698	0.716796875	r
0.9450957179069519	1.96484375	r
0.9309548139572144	1.609375	r
0.9470958709716797	0.5078125	r
0.9702008366584778	2.9609375	r
0.9597322344779968	0.296875	r
0.9835693836212158	3.369140625	r
0.991716206073761	0.609375	r
0.9809241890907288	0.42578125	r
0.9200596809387207	2.30859375	r
0.9621721506118774	2.140625	r
0.964085578918457	0.015625	r
0.953824520111084	0.28125	r
0.9062171578407288	0.53125	r
0.8859059810638428	2.5	r
0.9626539349555969	1.515625	r
0.9856104254722595	2.40625	r
0.9653457999229431	0.5078125	r
0.9844598770141602	1.375	r
0.9362847805023193	1.73046875	r
0.946006715297699	2.03515625	r
0.9759137034416199	0.25	r
0.9589569568634033	0.546875	r
0.8977580070495605	0.5625	r
0.9886156320571899	1.671875	r
0.9616050720214844	1.8916015625	r
0.9350607395172119	0.5	r
0.954150378704071	0.06640625	r
0.9820085763931274	1.234375	r
0.9069434404373169	1.84375	r
0.985068142414093	0.24609375	r
0.9923578500747681	2.5546875	r
0.9713892340660095	1.521484375	r
0.9272432327270508	2.130859375	r
0.9492520689964294	0.234375	r
0.9857631921768188	2.70703125	r
0.9916501045227051	1.29296875	r
0.9934461712837219	2.26708984375	r
0.9738864302635193	0.0390625	r
0.9833197593688965	1.21875	r
1.0	1.515625	r
0.9781581163406372	0.265625	r
0.944804310798645	0.8125	r
0.9387928247451782	0.8125	r
0.9889451861381531	0.21875	r
0.9475866556167603	0.4609375	r
0.9299190044403076	2.2529296875	r
0.9870222210884094	3.90625	r
0.9953113794326782	2.84375	r
0.9292017221450806	0.2109375	r
0.9011923670768738	0.6953125	r
0.9628796577453613	0.3515625	r
1.0	1.533203125	r
0.9508068561553955	0.4140625	r
0.9867902398109436	0.609375	r
0.9858091473579407	1.2890625	r
0.90533447265625	0.25	r
0.9602569937705994	0.234375	r
0.955202579498291	0.171875	r
0.9865016341209412	1.912109375	r
0.9558994174003601	0.0859375	r
0.9813606142997742	3.4375	r
0.9505520462989807	0.984375	r
0.9718883633613586	0.140625	r
0.8961937427520752	0.46875	r
0.9396879076957703	1.56640625	r
0.9180127382278442	0.00390625	r
0.9193229079246521	1.4609375	r
0.9004767537117004	0.09375	r
0.9855684638023376	1.03125	r
0.9222650527954102	0.21875	r
0.9869434237480164	0.140625	r
0.8982736468315125	1.5390625	r
0.936683177947998	1.2578125	r
0.8915104269981384	2.3671875	r
0.9645023345947266	0.609375	r
0.920276403427124	0.5625	r
0.9643721580505371	0.1875	r
0.9755032658576965	1.8046875	r
0.9891252517700195	0.21875	r
0.9043389558792114	0.2734375	r
0.9748085737228394	0.40625	r
0.9701509475708008	0.734375	r
0.9159453511238098	3.0615234375	r
0.9870548844337463	0.2734375	r
0.9868576526641846	1.5	r
0.9830132126808167	2.26953125	r
0.9859700798988342	0.51416015625	r
1.0	2.47265625	r
0.9672715663909912	0.4921875	r
0.9590864181518555	1.6640625	r
0.9019864797592163	3.9921875	r
0.9732564091682434	0.796875	r
0.989115297794342	0.328125	r
0.97412109375	0.5625	r
0.9978688955307007	0.953125	r
0.9870848059654236	4.19140625	r
0.970024585723877	2.08203125	r
0.9782446026802063	0.5703125	r
0.9880285859107971	0.1875	r
0.9031224846839905	1.95703125	r
0.9651644825935364	0.875	r
0.9415073990821838	0.13671875	r
0.9671794176101685	0.28125	r
0.916679322719574	0.140625	r
0.9790816307067871	0.015625	r
0.9514437317848206	3.9140625	r
0.9292449951171875	0.88671875	r
0.9315971732139587	1.91015625	r
0.9250609874725342	0.7109375	r
0.9761373400688171	1.2265625	r
0.9837602376937866	1.7216796875	r
0.9698208570480347	0.671875	r
0.9186018109321594	2.626953125	r
0.9738912582397461	0.67578125	r
0.9862528443336487	0.0625	r
0.9852226376533508	0.734375	r
0.9367366433143616	1.8984375	r
0.9826587438583374	0.359375	r
0.950818657875061	1.0	r
0.9695940613746643	1.203125	r
0.906760573387146	0.8046875	r
0.9871645569801331	0.3125	r
0.9407216310501099	3.8671875	r
0.9791148900985718	1.111328125	r
0.9983587861061096	1.03515625	r
0.969643235206604	2.7109375	r
0.9638310074806213	2.3671875	r
0.9856550097465515	0.59375	r
0.9515981674194336	0.046875	r
0.9447489976882935	0.671875	r
0.9427366852760315	0.2265625	r
0.9370665550231934	1.03125	r
0.9764127731323242	0.984375	r
0.987849235534668	1.6171875	r
0.9346684813499451	0.9609375	r
0.9414240121841431	1.890625	r
0.8882802724838257	0.1796875	r
0.9685183763504028	0.046875	r
1.0	0.1015625	r
0.98173987865448	0.359375	r
0.9895190000534058	0.6953125	r
0.9768079519271851	1.263671875	r
0.9415155053138733	1.1015625	r
0.9778236746788025	0.046875	r
0.9381018280982971	1.421875	r
0.9390007853507996	1.648681640625	r
0.9317876696586609	0.8046875	r
0.9848684072494507	1.552734375	r
0.9545153379440308	0.1484375	r
0.9507071375846863	0.6796875	r
0.9156615138053894	2.171875	r
0.977390706539154	0.9765625	r
0.9299839735031128	2.12109375	r
0.9660336375236511	0.7265625	r
0.9751123785972595	0.71875	r
0.904179036617279	0.328125	r
0.9825742840766907	0.53125	r
0.8841854929924011	2.57421875	r
0.9876441955566406	1.181640625	r
0.9827009439468384	0.375	r
0.9869939684867859	1.25	r
0.9849770069122314	1.40625	r
0.9427789449691772	0.25	r
0.9170120358467102	2.380859375	r
0.9762083888053894	2.38671875	r
0.9392569065093994	1.0078125	r
0.9623955488204956	0.8046875	r
0.9833125472068787	0.203125	r
0.9895063042640686	1.5	r
0.8989510536193848	0.7578125	r
0.937084972858429	1.2734375	r
0.9516608715057373	0.625	r
0.9352573752403259	1.95703125	r
0.9976711869239807	0.34375	r
0.955159068107605	0.09375	r
0.9314252734184265	0.78515625	r
0.8995299339294434	0.421875	r
1.0	2.89453125	r
0.9531793594360352	0.078125	r
0.9273621439933777	0.015625	r
0.9228288531303406	1.37890625	r
0.9097164869308472	0.28125	r
0.9789666533470154	1.201171875	r
0.9408091902732849	1.625	r
0.9508048892021179	0.6796875	r
0.9400359392166138	0.140625	r
0.9924975037574768	0.609375	r
0.9235596060752869	1.912109375	r
0.9828581809997559	1.66796875	r
0.9887910485267639	0.015625	r
0.981774628162384	0.1875	r
0.9913369417190552	2.0078125	r
0.9861656427383423	2.35546875	r
0.9139702916145325	1.2890625	r
0.9422757029533386	1.0693359375	r
0.9894552230834961	0.203125	r
0.9880285859107971	1.6484375	r
0.9000575542449951	0.1796875	r
0.993422269821167	0.6796875	r
0.9177462458610535	3.015625	r
0.9295209646224976	2.025390625	r
0.9660296440124512	0.640625	r
0.984378457069397	0.640625	r
0.9596748352050781	0.5390625	r
0.8918551802635193	1.408203125	r
0.9668487310409546	0.40625	r
0.9880204200744629	1.48828125	r
0.9829493165016174	0.359375	r
0.904667317867279	0.6171875	r
0.9954766035079956	2.09765625	r
0.9849854111671448	0.160400390625	r
0.9471864104270935	0.890625	r
0.9613835215568542	2.236083984375	r
0.9714722037315369	1.779296875	r
0.9839480519294739	0.85546875	r
0.961227536201477	3.53125	r
0.8875331282615662	1.33203125	r
0.9540441036224365	0.2265625	r
0.9187667369842529	1.41131591796875	r
0.9860400557518005	0.3818359375	r
0.9884780049324036	0.453125	r
0.9860789775848389	1.078125	r
0.9304307103157043	0.046875	r
0.9714383482933044	2.00390625	r
0.9794594645500183	0.14453125	r
0.9587451815605164	0.484375	r
0.9366404414176941	1.73828125	r
0.9840356111526489	3.1796875	r
0.9198942184448242	0.1953125	r
0.9861739277839661	0.890625	r
0.9587451815605164	0.484375	r
0.9089422821998596	0.40625	r
0.9853371381759644	1.75	r
0.9873313307762146	1.5390625	r
0.9295183420181274	3.0595703125	r
0.9373956918716431	0.15625	r
0.9771550297737122	3.265625	r
0.9643049836158752	0.515625	r
0.9242332577705383	1.8076171875	r
0.9572587013244629	2.5859375	r
0.9331875443458557	1.0390625	r
0.9891330599784851	0.34375	r
0.9508441090583801	1.0849609375	r
0.9875264167785645	0.53125	r
0.951213002204895	0.16485595703125	r
0.9468615055084229	1.3359375	r
0.9976249933242798	1.86328125	r
0.9876779317855835	0.25	r
0.9245874285697937	3.087890625	r
0.9860647320747375	0.203125	r
0.8788560628890991	2.623046875	r
0.9380950331687927	0.15625	r
0.9878701567649841	1.484375	r
0.9600868821144104	0.0078125	r
0.9406263828277588	0.296875	r
0.9108452200889587	0.06396484375	r
0.9332423806190491	0.328125	r
0.9362567663192749	0.734375	r
1.0	0.3359375	r
0.9790865778923035	1.5078125	r
0.933090090751648	1.609375	r
0.9599133729934692	2.244140625	r
0.9108049869537354	0.3828125	r
0.9343845844268799	4.08984375	r
0.9184718728065491	0.603515625	r
0.9844233393669128	1.96875	r
0.9926028251647949	1.328125	r
0.9956424832344055	1.0546875	r
0.9926667809486389	2.841796875	r
0.9783694744110107	2.20703125	r
0.9006488919258118	0.859375	r
0.9354000687599182	1.7734375	r
0.9839262962341309	1.6015625	r
0.9865792989730835	0.84375	r
0.9887683987617493	3.953125	r
0.990778386592865	0.21875	r
0.9867541193962097	1.609375	r
0.9286014437675476	1.5625	r
0.9027931690216064	0.34375	r
0.905638575553894	1.873046875	r
0.8983824849128723	0.2421875	r
0.9369615316390991	2.046875	r
0.9769545793533325	0.00390625	r
0.937279224395752	1.171875	r
0.8939378261566162	2.05859375	r
0.9902815222740173	0.859375	r
0.9405205845832825	0.25390625	r
0.9505520462989807	0.984375	r
0.9461104273796082	0.6372222900390625	r
0.9890196919441223	1.28125	r
0.9624195098876953	0.6796875	r
0.984539806842804	0.046875	r
0.9354469776153564	1.12158203125	r
0.9842666387557983	0.78125	r
0.9417581558227539	1.328125	r
0.9385936856269836	1.783203125	r
0.9043828248977661	0.625	r
0.95453280210495	1.404296875	r
0.9525865912437439	0.6328125	r
0.9747558236122131	0.5078125	r
0.9048495888710022	1.55078125	r
0.9221469163894653	1.06640625	r
0.9887700080871582	1.9375	r
0.9882825016975403	1.15625	r
0.9672043323516846	0.796875	r
0.9960526823997498	1.537109375	r
0.9889818429946899	0.421875	r
0.9123765826225281	0.99609375	r
0.9832972884178162	1.6171875	r
0.9539332985877991	0.203125	r
0.992292582988739	2.37890625	r
0.9548903703689575	0.8330078125	r
0.9934914708137512	0.84375	r
0.9827829003334045	2.359375	r
0.9446014165878296	0.7578125	r
0.9454903602600098	1.87109375	r
0.9875264167785645	0.53125	r
0.9356797933578491	0.3046875	r
0.992601215839386	0.8203125	r
0.9381545186042786	0.984375	r
0.960490882396698	2.21484375	r
0.94477778673172	0.15625	r
0.9694327712059021	0.5390625	r
0.9321514964103699	1.66357421875	r
0.9843752980232239	0.453125	r
0.987411618232727	0.875	r
0.9660835266113281	0.28125	r
0.9251421093940735	1.5791015625	r
0.9479477405548096	0.59375	r
0.9871966242790222	1.9384765625	r
0.9471234083175659	2.3671875	r
0.9836952686309814	1.48828125	r
0.9469179511070251	0.65625	r
0.94753497838974	0.4453125	r
0.9920571446418762	0.234375	r
0.9399340748786926	0.099609375	r
0.9303004145622253	1.046875	r
0.920080304145813	0.7734375	r
0.9195271730422974	0.15625	r
0.9849168062210083	0.8125	r
0.8974226713180542	1.31640625	r
0.9647055864334106	0.375	r
0.9945334792137146	0.203125	r
0.98401939868927	0.850830078125	r
0.9330427646636963	1.109375	r
0.9617425203323364	1.0	r
0.9259973764419556	0.9453125	r
0.949112594127655	0.609375	r
0.9263672828674316	0.880859375	r
0.9578922390937805	0.1484375	r
0.9672670364379883	0.0625	r
0.9807475805282593	0.453125	r
0.9132518768310547	0.609375	r
0.9217353463172913	3.5234375	r
0.9415057301521301	0.44140625	r
0.9546766877174377	0.34765625	r
1.0	2.599609375	r
0.9904261827468872	0.578125	r
0.980933666229248	0.515625	r
1.0	2.375	r
0.9472087621688843	1.0703125	r
0.9878005981445312	0.703125	r
0.9398506283760071	0.6171875	r
0.9786167144775391	0.53125	r
0.8715503215789795	2.26953125	r
0.9317789077758789	2.3515625	r
0.9341679811477661	3.2890625	r
0.9825837016105652	1.6953125	r
0.9900500178337097	1.078125	r
0.9475244283676147	0.78125	r
0.9872018098831177	0.421875	r
0.941867470741272	3.1328125	r
0.9100943803787231	2.033203125	r
0.9722610712051392	0.046875	r
0.9141220450401306	0.453125	r
0.9220235347747803	0.71875	r
0.9566174149513245	0.140625	r
0.9049564599990845	1.203125	r
0.9918107390403748	2.3369140625	r
0.9511308073997498	1.703125	r
0.9461559653282166	0.234375	r
0.9321162104606628	0.9609375	r
0.9753952026367188	1.52587890625	r
0.9555996060371399	1.140625	r
0.9905691742897034	0.140625	r
0.954008162021637	2.2109375	r
0.9371395111083984	0.6015625	r
0.9860591292381287	2.10546875	r
0.9260761141777039	1.2109375	r
0.9474877715110779	0.015625	r
0.9902139902114868	0.234375	r
0.9877142906188965	2.8125	r
0.969319760799408	0.359375	r
0.9843355417251587	1.443359375	r
0.984935998916626	3.90625	r
0.9797132015228271	2.39453125	r
0.9336403012275696	0.5703125	r
0.9897781014442444	0.7109375	r
0.9870129823684692	1.0546875	r
0.8844133019447327	1.869140625	r
0.940718948841095	0.7578125	r
0.9488610625267029	0.734375	r
0.9577601552009583	0.81640625	r
0.984071671962738	0.5	r
1.0	0.46875	r
0.9881390333175659	0.515625	r
0.9328747987747192	0.640625	r
0.9433572888374329	1.294921875	r
0.9072462320327759	0.265625	r
0.978004515171051	2.986328125	r
0.9710436463356018	0.515625	r
0.9147892594337463	0.46875	r
0.9848248958587646	0.453125	r
0.9907235503196716	2.998046875	r
0.9670348167419434	1.21875	r
0.9974319338798523	0.6953125	r
0.9452770352363586	1.21875	r
0.9848959445953369	0.671875	r
0.910739541053772	0.25	r
1.0	0.109375	r
0.9214279055595398	1.390625	r
0.9412922263145447	0.046875	r
0.9142842292785645	0.8671875	r
0.9315133094787598	0.703125	r
0.9337258338928223	0.53173828125	r
0.9872817993164062	0.640625	r
0.9398130178451538	0.8828125	r
0.9811751246452332	0.265625	r
0.9100714325904846	1.953125	r
0.9865496158599854	3.46875	r
1.0	0.24609375	r
0.9554812908172607	1.0625	r
0.8889868855476379	2.046875	r
0.9909850358963013	3.080078125	r
0.9834586977958679	1.01953125	r
0.9331026077270508	0.15625	r
0.9132824540138245	0.55859375	r
0.9785720705986023	1.4921875	r
0.9185478687286377	0.6796875	r
0.9512496590614319	1.6328125	r
0.9286894798278809	1.890594482421875	r
0.9236530661582947	1.725830078125	r
0.9677977561950684	0.9140625	r
0.9362866878509521	0.453125	r
0.8955442309379578	0.875	r
0.9018372893333435	0.46484375	r
0.9267650842666626	0.703125	r
0.9439868927001953	0.16015625	r
0.9285815358161926	1.609375	r
0.9856100082397461	1.708984375	r
0.9743621349334717	0.34375	r
0.9440383315086365	2.078125	r
0.9779891967773438	1.8671875	r
0.9901862740516663	0.484375	r
0.9866759777069092	1.3125	r
0.9418062567710876	0.5703125	r
0.9605618119239807	1.6943359375	r
0.980962872505188	0.28125	r
0.9312794804573059	0.3515625	r
0.9689622521400452	0.234375	r
0.9195238351821899	1.900390625	r
0.9853483438491821	1.23828125	r
0.9941999912261963	2.67578125	r
0.9380844235420227	1.6484375	r
0.93401700258255	1.171875	r
0.9226596355438232	1.44921875	r
0.983963131904602	2.61376953125	r
0.9706984162330627	1.443359375	r
0.9715147018432617	1.7265625	r
0.8949012756347656	0.390625	r
0.9812184572219849	0.6875	r
0.9779142737388611	1.8046875	r
0.9896243810653687	0.875	r
0.9822030663490295	1.598388671875	r
0.9660336375236511	0.7265625	r
0.9454489350318909	0.28125	r
0.9849007725715637	1.0	r
0.9752753973007202	0.34375	r
0.890501081943512	0.4375	r
0.975111186504364	2.24609375	r
0.9934961199760437	0.171875	r
0.8875091075897217	0.390625	r
0.9770573973655701	0.15234375	r
1.0	0.7890625	r
0.9535960555076599	1.06640625	r
0.9638273119926453	1.44140625	r
0.9285483956336975	2.029296875	r
0.9877088069915771	0.296875	r
0.9454832673072815	0.0390625	r
0.9217728972434998	2.390625	r
0.9189957976341248	0.95703125	r
0.9429583549499512	0.134765625	r
0.9699959754943848	1.2734375	r
0.9678406715393066	1.87890625	r
0.9181486964225769	2.53515625	r
0.9047315120697021	0.75	r
0.9526878595352173	0.5	r
0.946735143661499	1.99267578125	r
0.9919957518577576	1.27734375	r
0.9876970648765564	1.3203125	r
0.9806836843490601	1.6640625	r
0.9274354577064514	2.1591796875	r
0.9794950485229492	0.8671875	r
0.9489448666572571	1.3125	r
0.8961946964263916	0.2421875	r
0.9454328417778015	3.65625	r
0.9812036752700806	1.2734375	r
0.95424485206604	0.625	r
0.9811972975730896	0.40625	r
0.9907007813453674	0.71875	r
0.9276465773582458	1.46875	r
0.9085779190063477	0.4375	r
0.9011841416358948	2.14453125	r
1.0	0.5625	r
0.8959978222846985	0.658203125	r
0.9191564917564392	1.859375	r
0.9860513210296631	0.3046875	r
0.9072177410125732	0.203125	r
0.9742886424064636	0.4375	r
0.9363174438476562	2.671875	r
0.9144611954689026	0.875	r
0.9867760539054871	2.130859375	r
0.9883689284324646	2.90625	r
0.9302617311477661	0.5625	r
0.9863799810409546	0.015625	r
0.9951805472373962	2.97265625	r
0.9828261137008667	0.6875	r
0.9838905930519104	2.248046875	r
0.9321209788322449	0.921875	r
0.9220494627952576	0.8125	r
0.9316158294677734	2.85546875	r
0.9816699028015137	2.9296875	r
0.9578074216842651	0.921875	r
0.9217051267623901	2.02587890625	r
0.9240288734436035	0.375	r
0.9011043906211853	0.890625	r
0.9293002486228943	0.2265625	r
0.9013857841491699	3.734375	r
0.8922328948974609	0.015625	r
0.9855183959007263	1.046875	r
0.9065454602241516	2.5087890625	r
0.9283120036125183	3.63671875	r
0.9342127442359924	1.0625	r
0.9842305779457092	0.21875	r
0.9359344244003296	2.0078125	r
0.987800121307373	1.015625	r
0.9884131550788879	1.5224609375	r
0.9920275807380676	0.453125	r
0.9528709053993225	1.30859375	r
0.8941478729248047	2.1513671875	r
0.9156115055084229	1.4140625	r
0.9513079524040222	0.96875	r
0.9211384057998657	0.078125	r
0.967102587223053	0.42578125	r
0.9103360772132874	1.94140625	r
0.9776607155799866	0.59375	r
0.9512515664100647	1.1953125	r
0.9442877173423767	1.96484375	r
0.9894077777862549	0.171875	r
0.9907293915748596	0.21875	r
0.970247745513916	0.8515625	r
0.8931480646133423	0.3125	r
0.990890383720398	2.71728515625	r
0.9475656747817993	0.296875	r
0.9855509400367737	0.9375	r
0.9696475863456726	0.8203125	r
0.915675938129425	0.9404296875	r
0.9818466901779175	1.275390625	r
0.9259214997291565	1.71484375	r
0.9595031142234802	0.5	r
0.9966054558753967	2.24609375	r
0.9710649251937866	2.66015625	r
0.9447643160820007	0.1953125	r
0.9983587861061096	1.03515625	r
0.9142008423805237	2.677734375	r
0.9316678047180176	1.8359375	r
0.9321309328079224	3.04296875	r
0.9919934868812561	0.6328125	r
0.9457849860191345	1.09375	r
0.9176029562950134	1.8828125	r
0.9015038013458252	1.75390625	r
0.9107934832572937	0.09375	r
0.9728520512580872	0.8125	r
0.9329813122749329	0.734375	r
0.8989032506942749	0.859375	r
0.9885105490684509	2.0703125	r
0.9423993229866028	0.53125	r
0.9779956936836243	3.2236328125	r
0.9034438729286194	3.0546875	r
0.9174122214317322	1.734375	r
0.9696077704429626	1.0234375	r
0.9252618551254272	0.9765625	r
0.9603153467178345	1.03125	r
0.9391738176345825	2.14990234375	r
0.988964855670929	0.484375	r
0.995161771774292	1.734375	r
0.9180806875228882	0.78125	r
0.9015797972679138	3.01171875	r
0.9857853055000305	2.3046875	r
0.9607239961624146	2.41015625	r
0.9132946729660034	1.078125	r
0.9850871562957764	0.77734375	r
0.9609242677688599	2.954345703125	r
0.9874270558357239	0.609375	r
0.9763020277023315	0.046875	r
0.9083763360977173	1.4921875	r
0.9318765997886658	0.37109375	r
0.9496395587921143	2.37109375	r
0.9544809460639954	0.1328125	r
1.0	2.234375	r
0.9888895750045776	0.4375	r
0.9459136724472046	3.26171875	r
0.9846444129943848	3.171875	r
0.9850293397903442	1.498046875	r
0.9864984750747681	0.53125	r
0.8847270607948303	3.0625	r
0.9927205443382263	0.65625	r
0.9254679679870605	0.546875	r
0.9888336658477783	1.849609375	r
0.9565150737762451	0.6484375	r
0.9174496531486511	2.46875	r
0.9817444682121277	2.01171875	r
0.9385274648666382	0.0703125	r
0.9863008260726929	0.39697265625	r
0.9458036422729492	2.434326171875	r
0.9237366914749146	1.4814453125	r
0.8928831219673157	1.859375	r
0.8956408500671387	0.828125	r
0.9794359803199768	0.6796875	r
0.987865149974823	0.03125	r
0.9815711975097656	0.875	r
0.9396032094955444	3.515625	r
0.9364641904830933	1.80078125	r
0.9580104947090149	0.296875	r
0.9204584360122681	1.037109375	r
0.934901773929596	0.59375	r
0.9635571241378784	0.328125	r
0.9431541562080383	4.109375	r
0.974712073802948	0.15625	r
0.9814692139625549	0.9609375	r
0.9815682768821716	0.1875	r
0.9040285348892212	1.53515625	r
0.9525970220565796	0.265625	r
0.9113210439682007	2.296875	r
0.9001122713088989	0.91796875	r
0.9399737119674683	2.8359375	r
0.9887689352035522	1.0439453125	r
0.9169512391090393	1.40625	r
0.9834233522415161	1.15625	r
0.9867072105407715	1.7706298828125	r
0.9759094715118408	0.921875	r
0.9343845844268799	4.08984375	r
0.9150280356407166	0.4765625	r
0.991076648235321	1.015625	r
0.9823945760726929	1.6552734375	r
0.9382409453392029	4.59765625	r
0.9697502255439758	0.9140625	r
0.9457772970199585	0.109375	r
0.9249419569969177	0.203125	r
0.8998786807060242	4.0234375	r
0.991801917552948	0.1796875	r
0.9878259301185608	0.05859375	r
0.9611704349517822	0.5546875	r
0.995003342628479	0.5546875	r
0.9424189925193787	0.296875	r
0.9549208283424377	0.3515625	r
0.894768238067627	0.578125	r
0.987722635269165	0.0625	r
0.9932339787483215	0.88671875	r
0.9244089722633362	1.09375	r
0.9337127804756165	0.703125	r
0.9316660165786743	0.55859375	r
0.9873747825622559	1.1875	r
0.9578337669372559	1.6328125	r
0.9341115355491638	1.6484375	r
0.9262757897377014	3.25390625	r
0.9853483438491821	1.658203125	r
0.976820170879364	0.9375	r
0.9783943295478821	2.1171875	r

==> figures/data/tldr/baseline-epoch1-delta-sim_len_rat.dat <==
sim	delta	label
0.9019607843137255	0.5	r
0.391304347826087	1.517578125	r
0.7857142857142857	2.0810546875	r
0.8095238095238095	0.546875	r
1.0	1.0859375	r
0.9111111111111111	0.5234375	r
0.7659574468085106	0.8984375	r
0.9130434782608695	0.9140625	r
0.9705882352941176	1.408203125	r
0.9777777777777777	2.9765625	r
0.47368421052631576	2.625	r
0.9090909090909091	1.3046875	r
0.6666666666666666	1.4140625	r
0.6808510638297872	0.7578125	r
0.59375	1.0625	r
0.8125	1.5712890625	r
0.7317073170731707	3.5234375	r
0.9183673469387755	0.4609375	r
0.7037037037037037	0.015625	r
0.84375	4.2421875	r
0.9736842105263158	0.203125	r
0.7692307692307693	0.484375	r
0.8636363636363636	1.7578125	r
0.7142857142857143	1.5	r
0.803921568627451	1.046875	r
0.3	2.134429931640625	r
0.9166666666666666	0.15625	r
0.5490196078431373	0.46875	r
0.9166666666666666	2.77734375	r
0.6333333333333333	1.1953125	r
0.8148148148148148	0.125	r
0.7441860465116279	0.0703125	r
0.7894736842105263	0.265625	r
0.9545454545454546	1.890625	r
0.9130434782608695	0.203125	r
0.6444444444444445	0.78125	r
0.9583333333333334	2.9609375	r
0.2894736842105263	1.4453125	r
0.696969696969697	0.8046875	r
0.782608695652174	1.421875	r
0.7857142857142857	0.8671875	r
0.7777777777777778	0.9453125	r
0.3870967741935484	0.716796875	r
0.5	1.96484375	r
0.8333333333333334	1.609375	r
0.8717948717948718	0.5078125	r
0.7358490566037735	2.9609375	r
0.9230769230769231	0.296875	r
0.8431372549019608	3.369140625	r
0.7872340425531915	0.609375	r
0.7368421052631579	0.42578125	r
0.918918918918919	2.30859375	r
0.8857142857142857	2.140625	r
0.8837209302325582	0.015625	r
0.9696969696969697	0.28125	r
0.9111111111111111	0.53125	r
0.6101694915254238	2.5	r
0.6136363636363636	1.515625	r
0.8780487804878049	2.40625	r
0.6511627906976745	0.5078125	r
0.9387755102040817	1.375	r
0.7884615384615384	1.73046875	r
1.0	2.03515625	r
0.6888888888888889	0.25	r
1.0	0.546875	r
0.8372093023255814	0.5625	r
0.9545454545454546	1.671875	r
0.9117647058823529	1.8916015625	r
0.9523809523809523	0.5	r
0.7368421052631579	0.06640625	r
0.7777777777777778	1.234375	r
0.9433962264150944	1.84375	r
0.5102040816326531	0.24609375	r
0.9767441860465116	2.5546875	r
0.7804878048780488	1.521484375	r
0.8363636363636363	2.130859375	r
0.7333333333333333	0.234375	r
0.7213114754098361	2.70703125	r
0.926829268292683	1.29296875	r
0.9591836734693877	2.26708984375	r
0.9117647058823529	0.0390625	r
0.8297872340425532	1.21875	r
0.7804878048780488	1.515625	r
0.8235294117647058	0.265625	r
0.6458333333333334	0.8125	r
0.7027027027027027	0.8125	r
0.8387096774193549	0.21875	r
0.9387755102040817	0.4609375	r
0.5106382978723404	2.2529296875	r
0.8857142857142857	3.90625	r
0.6545454545454545	2.84375	r
0.5576923076923077	0.2109375	r
0.21052631578947367	0.6953125	r
0.7	0.3515625	r
0.6774193548387096	1.533203125	r
0.7291666666666666	0.4140625	r
0.8367346938775511	0.609375	r
0.6956521739130435	1.2890625	r
0.5833333333333334	0.25	r
0.9545454545454546	0.234375	r
1.0	0.171875	r
0.6875	1.912109375	r
0.6842105263157895	0.0859375	r
0.7441860465116279	3.4375	r
0.5102040816326531	0.984375	r
0.9473684210526315	0.140625	r
1.0	0.46875	r
0.782608695652174	1.56640625	r
0.5	0.00390625	r
0.5918367346938775	1.4609375	r
0.7391304347826086	0.09375	r
0.8837209302325582	1.03125	r
0.8222222222222222	0.21875	r
0.5555555555555556	0.140625	r
0.3673469387755102	1.5390625	r
0.94	1.2578125	r
0.6382978723404256	2.3671875	r
0.8723404255319149	0.609375	r
0.8	0.5625	r
0.9318181818181818	0.1875	r
0.6037735849056604	1.8046875	r
0.8461538461538461	0.21875	r
0.5306122448979592	0.2734375	r
0.8627450980392157	0.40625	r
0.5576923076923077	0.734375	r
0.6538461538461539	3.0615234375	r
0.8181818181818182	0.2734375	r
1.0	1.5	r
0.26666666666666666	2.26953125	r
0.967741935483871	0.51416015625	r
0.8163265306122449	2.47265625	r
0.94	0.4921875	r
0.9117647058823529	1.6640625	r
0.8181818181818182	3.9921875	r
0.8529411764705882	0.796875	r
0.8775510204081632	0.328125	r
0.8043478260869565	0.5625	r
0.62	0.953125	r
0.803921568627451	4.19140625	r
0.7857142857142857	2.08203125	r
0.8857142857142857	0.5703125	r
0.8125	0.1875	r
0.6428571428571429	1.95703125	r
0.7878787878787878	0.875	r
0.9090909090909091	0.13671875	r
0.8947368421052632	0.28125	r
0.8604651162790697	0.140625	r
0.925	0.015625	r
1.0	3.9140625	r
0.7916666666666666	0.88671875	r
0.9743589743589743	1.91015625	r
0.8421052631578947	0.7109375	r
0.9361702127659575	1.2265625	r
0.8205128205128205	1.7216796875	r
0.7894736842105263	0.671875	r
0.6666666666666666	2.626953125	r
0.7169811320754716	0.67578125	r
0.8947368421052632	0.0625	r
0.90625	0.734375	r
0.8235294117647058	1.8984375	r
0.7560975609756098	0.359375	r
0.6444444444444445	1.0	r
0.9473684210526315	1.203125	r
0.9444444444444444	0.8046875	r
0.6363636363636364	0.3125	r
0.4745762711864407	3.8671875	r
0.8163265306122449	1.111328125	r
0.8709677419354839	1.03515625	r
0.6571428571428571	2.7109375	r
0.9444444444444444	2.3671875	r
0.6511627906976745	0.59375	r
0.3	0.046875	r
0.9354838709677419	0.671875	r
0.8888888888888888	0.2265625	r
0.39215686274509803	1.03125	r
0.813953488372093	0.984375	r
0.9090909090909091	1.6171875	r
0.8775510204081632	0.9609375	r
0.8043478260869565	1.890625	r
0.9714285714285714	0.1796875	r
0.7837837837837838	0.046875	r
0.7608695652173914	0.1015625	r
0.85	0.359375	r
0.7948717948717948	0.6953125	r
0.9803921568627451	1.263671875	r
0.6274509803921569	1.1015625	r
0.5098039215686274	0.046875	r
0.7096774193548387	1.421875	r
0.9032258064516129	1.648681640625	r
0.5306122448979592	0.8046875	r
0.5510204081632653	1.552734375	r
0.8108108108108109	0.1484375	r
0.6382978723404256	0.6796875	r
0.7111111111111111	2.171875	r
0.7083333333333334	0.9765625	r
0.7555555555555555	2.12109375	r
0.9090909090909091	0.7265625	r
0.9166666666666666	0.71875	r
0.9	0.328125	r
0.7959183673469388	0.53125	r
0.625	2.57421875	r
0.84375	1.181640625	r
0.8947368421052632	0.375	r
0.7962962962962963	1.25	r
0.5192307692307693	1.40625	r
0.6956521739130435	0.25	r
0.9230769230769231	2.380859375	r
0.9130434782608695	2.38671875	r
0.20408163265306123	1.0078125	r
0.8974358974358975	0.8046875	r
0.96875	0.203125	r
0.7872340425531915	1.5	r
0.6607142857142857	0.7578125	r
0.74	1.2734375	r
0.6666666666666666	0.625	r
0.8	1.95703125	r
0.92	0.34375	r
0.65	0.09375	r
0.4666666666666667	0.78515625	r
0.8837209302325582	0.421875	r
0.32142857142857145	2.89453125	r
0.9310344827586207	0.078125	r
0.717948717948718	0.015625	r
0.9	1.37890625	r
0.8260869565217391	0.28125	r
0.675	1.201171875	r
0.9375	1.625	r
0.725	0.6796875	r
0.5555555555555556	0.140625	r
0.6222222222222222	0.609375	r
0.4772727272727273	1.912109375	r
0.8620689655172413	1.66796875	r
0.7777777777777778	0.015625	r
0.7948717948717948	0.1875	r
0.7169811320754716	2.0078125	r
0.625	2.35546875	r
0.9791666666666666	1.2890625	r
0.6	1.0693359375	r
0.9230769230769231	0.203125	r
0.5849056603773585	1.6484375	r
0.875	0.1796875	r
0.6956521739130435	0.6796875	r
0.864406779661017	3.015625	r
0.6	2.025390625	r
0.675	0.640625	r
0.9038461538461539	0.640625	r
1.0	0.5390625	r
0.42857142857142855	1.408203125	r
0.8421052631578947	0.40625	r
0.9230769230769231	1.48828125	r
1.0	0.359375	r
0.8260869565217391	0.6171875	r
0.6530612244897959	2.09765625	r
0.8653846153846154	0.160400390625	r
0.7272727272727273	0.890625	r
0.967741935483871	2.236083984375	r
0.8275862068965517	1.779296875	r
0.9354838709677419	0.85546875	r
1.0	3.53125	r
0.6086956521739131	1.33203125	r
0.7941176470588235	0.2265625	r
0.813953488372093	1.41131591796875	r
0.975	0.3818359375	r
0.7083333333333334	0.453125	r
0.7567567567567568	1.078125	r
0.9666666666666667	0.046875	r
0.9629629629629629	2.00390625	r
0.9230769230769231	0.14453125	r
0.6470588235294118	0.484375	r
0.6341463414634146	1.73828125	r
0.9354838709677419	3.1796875	r
0.8444444444444444	0.1953125	r
0.4883720930232558	0.890625	r
0.6470588235294118	0.484375	r
0.7777777777777778	0.40625	r
0.725	1.75	r
0.6428571428571429	1.5390625	r
0.7741935483870968	3.0595703125	r
0.9393939393939394	0.15625	r
0.4117647058823529	3.265625	r
0.8913043478260869	0.515625	r
0.10344827586206896	1.8076171875	r
0.7941176470588235	2.5859375	r
0.8085106382978723	1.0390625	r
0.8392857142857143	0.34375	r
0.62	1.0849609375	r
0.725	0.53125	r
0.9069767441860465	0.16485595703125	r
0.7741935483870968	1.3359375	r
0.6730769230769231	1.86328125	r
0.9787234042553191	0.25	r
0.8064516129032258	3.087890625	r
0.90625	0.203125	r
0.7	2.623046875	r
0.8979591836734694	0.15625	r
0.7948717948717948	1.484375	r
0.8979591836734694	0.0078125	r
0.8235294117647058	0.296875	r
0.7872340425531915	0.06396484375	r
0.825	0.328125	r
0.9285714285714286	0.734375	r
0.7631578947368421	0.3359375	r
0.8260869565217391	1.5078125	r
0.47058823529411764	1.609375	r
0.7450980392156863	2.244140625	r
0.8823529411764706	0.3828125	r
0.25	4.08984375	r
0.7446808510638298	0.603515625	r
0.5185185185185185	1.96875	r
0.7	1.328125	r
0.9666666666666667	1.0546875	r
0.675	2.841796875	r
0.9523809523809523	2.20703125	r
0.8571428571428571	0.859375	r
0.6078431372549019	1.7734375	r
0.5636363636363636	1.6015625	r
0.8780487804878049	0.84375	r
0.9090909090909091	3.953125	r
0.9230769230769231	0.21875	r
0.9361702127659575	1.609375	r
0.675	1.5625	r
0.9523809523809523	0.34375	r
0.918918918918919	1.873046875	r
1.0	0.2421875	r
0.926829268292683	2.046875	r
0.813953488372093	0.00390625	r
0.9148936170212766	1.171875	r
0.5714285714285714	2.05859375	r
0.6956521739130435	0.859375	r
0.8787878787878788	0.25390625	r
0.5102040816326531	0.984375	r
0.7428571428571429	0.6372222900390625	r
0.8648648648648649	1.28125	r
1.0	0.6796875	r
0.8936170212765957	0.046875	r
0.9375	1.12158203125	r
0.3235294117647059	0.78125	r
0.8775510204081632	1.328125	r
0.8717948717948718	1.783203125	r
0.6	0.625	r
0.9666666666666667	1.404296875	r
0.2857142857142857	0.6328125	r
0.8666666666666667	0.5078125	r
0.28888888888888886	1.55078125	r
0.7818181818181819	1.06640625	r
0.9230769230769231	1.9375	r
0.88	1.15625	r
0.9555555555555556	0.796875	r
0.8378378378378378	1.537109375	r
1.0	0.421875	r
0.9696969696969697	0.99609375	r
0.24444444444444444	1.6171875	r
0.972972972972973	0.203125	r
0.8235294117647058	2.37890625	r
0.7037037037037037	0.8330078125	r
0.6129032258064516	0.84375	r
1.0	2.359375	r
0.5777777777777777	0.7578125	r
1.0	1.87109375	r
0.725	0.53125	r
0.8809523809523809	0.3046875	r
0.65625	0.8203125	r
0.9375	0.984375	r
1.0	2.21484375	r
0.875	0.15625	r
0.8378378378378378	0.5390625	r
0.7291666666666666	1.66357421875	r
0.925	0.453125	r
0.5	0.875	r
0.9636363636363636	0.28125	r
1.0	1.5791015625	r
0.627906976744186	0.59375	r
0.975	1.9384765625	r
0.8055555555555556	2.3671875	r
0.8955223880597015	1.48828125	r
0.7115384615384616	0.65625	r
0.8571428571428571	0.4453125	r
0.9047619047619048	0.234375	r
0.7441860465116279	0.099609375	r
0.9210526315789473	1.046875	r
0.5434782608695652	0.7734375	r
0.7254901960784313	0.15625	r
0.6444444444444445	0.8125	r
0.4262295081967213	1.31640625	r
0.7317073170731707	0.375	r
0.9736842105263158	0.203125	r
0.84	0.850830078125	r
0.75	1.109375	r
0.6585365853658537	1.0	r
0.9473684210526315	0.9453125	r
0.7714285714285715	0.609375	r
0.9411764705882353	0.880859375	r
0.8285714285714286	0.1484375	r
0.7884615384615384	0.0625	r
0.868421052631579	0.453125	r
0.4642857142857143	0.609375	r
0.825	3.5234375	r
0.8809523809523809	0.44140625	r
0.6590909090909091	0.34765625	r
0.8857142857142857	2.599609375	r
0.9183673469387755	0.578125	r
0.8297872340425532	0.515625	r
0.6585365853658537	2.375	r
0.9375	1.0703125	r
0.8484848484848485	0.703125	r
0.6888888888888889	0.6171875	r
0.8	0.53125	r
0.7413793103448276	2.26953125	r
0.5897435897435898	2.3515625	r
0.9393939393939394	3.2890625	r
0.725	1.6953125	r
0.4883720930232558	1.078125	r
0.5576923076923077	0.78125	r
0.5333333333333333	0.421875	r
0.9807692307692307	3.1328125	r
0.65	2.033203125	r
0.8918918918918919	0.046875	r
0.7291666666666666	0.453125	r
0.972972972972973	0.71875	r
0.82	0.140625	r
0.8222222222222222	1.203125	r
0.7872340425531915	2.3369140625	r
0.7297297297297297	1.703125	r
0.9767441860465116	0.234375	r
0.7	0.9609375	r
0.2926829268292683	1.52587890625	r
0.8695652173913043	1.140625	r
0.7441860465116279	0.140625	r
1.0	2.2109375	r
0.9375	0.6015625	r
0.9705882352941176	2.10546875	r
0.9019607843137255	1.2109375	r
0.9318181818181818	0.015625	r
0.7142857142857143	0.234375	r
0.3548387096774194	2.8125	r
0.875	0.359375	r
0.6862745098039216	1.443359375	r
0.7435897435897436	3.90625	r
0.803921568627451	2.39453125	r
0.8666666666666667	0.5703125	r
0.8709677419354839	0.7109375	r
1.0	1.0546875	r
0.6904761904761905	1.869140625	r
0.6	0.7578125	r
1.0	0.734375	r
0.7073170731707317	0.81640625	r
0.6	0.5	r
0.8787878787878788	0.46875	r
0.9555555555555556	0.515625	r
0.4186046511627907	0.640625	r
0.8571428571428571	1.294921875	r
0.9411764705882353	0.265625	r
0.6458333333333334	2.986328125	r
0.8823529411764706	0.515625	r
0.7619047619047619	0.46875	r
0.6538461538461539	0.453125	r
0.8484848484848485	2.998046875	r
0.68	1.21875	r
0.6851851851851852	0.6953125	r
0.8181818181818182	1.21875	r
0.74	0.671875	r
0.8222222222222222	0.25	r
0.5	0.109375	r
0.4666666666666667	1.390625	r
0.9655172413793104	0.046875	r
0.4864864864864865	0.8671875	r
0.8666666666666667	0.703125	r
0.7105263157894737	0.53173828125	r
0.8421052631578947	0.640625	r
0.7209302325581395	0.8828125	r
0.9583333333333334	0.265625	r
0.6521739130434783	1.953125	r
0.95	3.46875	r
0.4883720930232558	0.24609375	r
0.8108108108108109	1.0625	r
0.6451612903225806	2.046875	r
0.8	3.080078125	r
0.7142857142857143	1.01953125	r
0.96875	0.15625	r
0.8297872340425532	0.55859375	r
0.6078431372549019	1.4921875	r
0.8571428571428571	0.6796875	r
0.7045454545454546	1.6328125	r
0.8333333333333334	1.890594482421875	r
0.6222222222222222	1.725830078125	r
0.9545454545454546	0.9140625	r
0.7894736842105263	0.453125	r
0.75	0.875	r
0.9615384615384616	0.46484375	r
0.9696969696969697	0.703125	r
0.8292682926829268	0.16015625	r
0.9333333333333333	1.609375	r
0.8709677419354839	1.708984375	r
0.8222222222222222	0.34375	r
0.7551020408163265	2.078125	r
0.74	1.8671875	r
0.851063829787234	0.484375	r
0.7906976744186046	1.3125	r
0.8571428571428571	0.5703125	r
0.6875	1.6943359375	r
0.8181818181818182	0.28125	r
0.8918918918918919	0.3515625	r
0.8536585365853658	0.234375	r
1.0	1.900390625	r
0.6774193548387096	1.23828125	r
0.4838709677419355	2.67578125	r
0.6101694915254238	1.6484375	r
0.9736842105263158	1.171875	r
0.9767441860465116	1.44921875	r
0.6785714285714286	2.61376953125	r
0.5862068965517241	1.443359375	r
0.7948717948717948	1.7265625	r
0.8913043478260869	0.390625	r
0.46	0.6875	r
0.6111111111111112	1.8046875	r
0.7435897435897436	0.875	r
0.9210526315789473	1.598388671875	r
0.9090909090909091	0.7265625	r
0.6739130434782609	0.28125	r
0.8709677419354839	1.0	r
0.9069767441860465	0.34375	r
0.6410256410256411	0.4375	r
0.7608695652173914	2.24609375	r
0.8823529411764706	0.171875	r
0.72	0.390625	r
0.8611111111111112	0.15234375	r
0.9183673469387755	0.7890625	r
0.4634146341463415	1.06640625	r
0.7666666666666667	1.44140625	r
0.9090909090909091	2.029296875	r
0.78125	0.296875	r
0.6	0.0390625	r
0.9705882352941176	2.390625	r
0.7058823529411765	0.95703125	r
0.75	0.134765625	r
0.8823529411764706	1.2734375	r
0.7441860465116279	1.87890625	r
0.8409090909090909	2.53515625	r
0.9411764705882353	0.75	r
0.9019607843137255	0.5	r
0.7692307692307693	1.99267578125	r
0.896551724137931	1.27734375	r
0.9272727272727272	1.3203125	r
0.78	1.6640625	r
0.6470588235294118	2.1591796875	r
0.8947368421052632	0.8671875	r
0.8571428571428571	1.3125	r
0.9428571428571428	0.2421875	r
0.7	3.65625	r
0.9622641509433962	1.2734375	r
0.6511627906976745	0.625	r
0.8723404255319149	0.40625	r
0.8367346938775511	0.71875	r
0.6666666666666666	1.46875	r
0.9069767441860465	0.4375	r
0.8421052631578947	2.14453125	r
0.6511627906976745	0.5625	r
0.6904761904761905	0.658203125	r
0.8297872340425532	1.859375	r
0.9787234042553191	0.3046875	r
0.75	0.203125	r
0.9230769230769231	0.4375	r
0.90625	2.671875	r
0.9069767441860465	0.875	r
0.5370370370370371	2.130859375	r
0.7555555555555555	2.90625	r
0.75	0.5625	r
1.0	0.015625	r
0.8048780487804879	2.97265625	r
0.7659574468085106	0.6875	r
0.9459459459459459	2.248046875	r
0.9615384615384616	0.921875	r
0.896551724137931	0.8125	r
0.9019607843137255	2.85546875	r
0.9375	2.9296875	r
0.775	0.921875	r
0.825	2.02587890625	r
0.7619047619047619	0.375	r
0.7222222222222222	0.890625	r
0.9	0.2265625	r
0.6666666666666666	3.734375	r
0.74	0.015625	r
0.8	1.046875	r
0.9310344827586207	2.5087890625	r
0.8611111111111112	3.63671875	r
0.775	1.0625	r
0.7021276595744681	0.21875	r
1.0	2.0078125	r
0.7272727272727273	1.015625	r
0.8	1.5224609375	r
0.9111111111111111	0.453125	r
0.7719298245614035	1.30859375	r
0.9285714285714286	2.1513671875	r
0.9375	1.4140625	r
0.4318181818181818	0.96875	r
0.8958333333333334	0.078125	r
0.8484848484848485	0.42578125	r
0.9111111111111111	1.94140625	r
0.9767441860465116	0.59375	r
0.78125	1.1953125	r
0.48333333333333334	1.96484375	r
0.9074074074074074	0.171875	r
0.8292682926829268	0.21875	r
0.8947368421052632	0.8515625	r
0.7	0.3125	r
0.825	2.71728515625	r
0.782608695652174	0.296875	r
0.7090909090909091	0.9375	r
0.7169811320754716	0.8203125	r
0.8857142857142857	0.9404296875	r
0.8421052631578947	1.275390625	r
1.0	1.71484375	r
0.7037037037037037	0.5	r
0.9032258064516129	2.24609375	r
0.32075471698113206	2.66015625	r
0.7	0.1953125	r
0.8709677419354839	1.03515625	r
0.825	2.677734375	r
0.627906976744186	1.8359375	r
0.7045454545454546	3.04296875	r
0.6216216216216216	0.6328125	r
0.7307692307692307	1.09375	r
0.6896551724137931	1.8828125	r
0.6724137931034483	1.75390625	r
0.6666666666666666	0.09375	r
0.7428571428571429	0.8125	r
0.782608695652174	0.734375	r
0.9117647058823529	0.859375	r
0.5	2.0703125	r
0.9411764705882353	0.53125	r
0.9111111111111111	3.2236328125	r
0.8333333333333334	3.0546875	r
0.9772727272727273	1.734375	r
0.925	1.0234375	r
0.9117647058823529	0.9765625	r
0.9782608695652174	1.03125	r
0.6842105263157895	2.14990234375	r
0.8125	0.484375	r
0.7857142857142857	1.734375	r
0.8837209302325582	0.78125	r
0.5652173913043478	3.01171875	r
0.6046511627906976	2.3046875	r
0.6097560975609756	2.41015625	r
0.75	1.078125	r
0.9423076923076923	0.77734375	r
0.6481481481481481	2.954345703125	r
0.7948717948717948	0.609375	r
0.6862745098039216	0.046875	r
0.8775510204081632	1.4921875	r
0.8604651162790697	0.37109375	r
0.6428571428571429	2.37109375	r
0.896551724137931	0.1328125	r
0.58	2.234375	r
0.95	0.4375	r
0.7111111111111111	3.26171875	r
0.5238095238095238	3.171875	r
1.0	1.498046875	r
0.6842105263157895	0.53125	r
0.6808510638297872	3.0625	r
0.9302325581395349	0.65625	r
0.9574468085106383	0.546875	r
0.6666666666666666	1.849609375	r
0.6170212765957447	0.6484375	r
0.625	2.46875	r
1.0	2.01171875	r
0.7857142857142857	0.0703125	r
0.7692307692307693	0.39697265625	r
0.8846153846153846	2.434326171875	r
1.0	1.4814453125	r
0.7941176470588235	1.859375	r
0.5777777777777777	0.828125	r
0.72	0.6796875	r
0.9245283018867925	0.03125	r
0.7391304347826086	0.875	r
0.7450980392156863	3.515625	r
0.54	1.80078125	r
0.8181818181818182	0.296875	r
0.8235294117647058	1.037109375	r
0.5925925925925926	0.59375	r
1.0	0.328125	r
0.8205128205128205	4.109375	r
0.9245283018867925	0.15625	r
0.8936170212765957	0.9609375	r
0.9142857142857143	0.1875	r
0.5357142857142857	1.53515625	r
0.7254901960784313	0.265625	r
0.819672131147541	2.296875	r
0.9473684210526315	0.91796875	r
0.7346938775510204	2.8359375	r
0.48	1.0439453125	r
0.8620689655172413	1.40625	r
0.75	1.15625	r
1.0	1.7706298828125	r
0.7222222222222222	0.921875	r
0.25	4.08984375	r
0.85	0.4765625	r
0.45714285714285713	1.015625	r
0.8333333333333334	1.6552734375	r
0.7142857142857143	4.59765625	r
0.6136363636363636	0.9140625	r
0.6857142857142857	0.109375	r
0.918918918918919	0.203125	r
0.6875	4.0234375	r
0.8125	0.1796875	r
0.5	0.05859375	r
0.8333333333333334	0.5546875	r
0.8727272727272727	0.5546875	r
0.868421052631579	0.296875	r
0.7894736842105263	0.3515625	r
0.72	0.578125	r
0.9767441860465116	0.0625	r
0.8333333333333334	0.88671875	r
0.926829268292683	1.09375	r
0.9183673469387755	0.703125	r
0.8	0.55859375	r
0.8979591836734694	1.1875	r
0.7288135593220338	1.6328125	r
0.9069767441860465	1.6484375	r
0.7333333333333333	3.25390625	r
0.8214285714285714	1.658203125	r
0.8837209302325582	0.9375	r
0.7704918032786885	2.1171875	r

==> figures/data/tldr/cos_sim-beta1_20_beta3_-15-delta-sim_cos_sim.dat <==
sim	delta	label
0.9526878595352173	0.453125	r
0.984434962272644	1.322265625	r
0.9255195260047913	1.8369140625	r
0.936907172203064	0.34375	r
0.9917740225791931	0.9140625	r
0.9879220128059387	0.3984375	r
0.9818510413169861	0.78125	r
0.9456899166107178	0.8359375	r
0.9413313269615173	1.21484375	r
0.9350326657295227	2.484375	r
0.9073172807693481	2.3671875	r
0.9335281848907471	1.046875	r
0.9802563190460205	1.3515625	r
1.0	0.5859375	r
0.9485118985176086	0.9375	r
0.9257712364196777	1.330078125	r
0.946572482585907	2.97265625	r
0.9127001762390137	0.296875	r
0.9842068552970886	0.0390625	r
0.9557373523712158	3.44140625	r
0.9945334792137146	0.203125	r
0.896670937538147	0.421875	r
0.9242508411407471	1.671875	r
0.9375803470611572	1.25	r
0.9509744644165039	0.8671875	r
0.9736223816871643	1.804931640625	r
0.922196090221405	0.1484375	r
0.9059450030326843	0.515625	r
0.974866509437561	2.3125	r
0.9785991907119751	0.8515625	r
0.9272944331169128	0.125	r
0.9763477444648743	0.1015625	r
0.9510997533798218	0.2890625	r
0.931923508644104	1.662109375	r
0.9454291462898254	0.140625	r
0.9803115129470825	0.796875	r
0.9637651443481445	2.4453125	r
0.9230719208717346	1.1875	r
0.9643359780311584	0.7109375	r
1.0	1.3203125	r
0.9372831583023071	0.6484375	r
0.9921998381614685	0.84375	r
0.8915060758590698	0.75	r
0.9450957179069519	1.7578125	r
0.9309548139572144	1.28125	r
0.9470958709716797	0.3671875	r
0.9702008366584778	2.3671875	r
0.9597322344779968	0.234375	r
0.9835693836212158	2.7509765625	r
0.991716206073761	0.4921875	r
0.9809241890907288	0.419921875	r
0.9200596809387207	1.98828125	r
0.9621721506118774	1.7021484375	r
0.964085578918457	0.046875	r
0.953824520111084	0.265625	r
0.9062171578407288	0.359375	r
0.8859059810638428	2.16796875	r
0.9626539349555969	1.2890625	r
0.9856104254722595	2.1171875	r
0.9653457999229431	0.43359375	r
0.9844598770141602	1.109375	r
0.9362847805023193	1.50390625	r
0.946006715297699	1.84375	r
0.9759137034416199	0.1796875	r
0.9589569568634033	0.46875	r
0.8977580070495605	0.40625	r
0.9886156320571899	1.44921875	r
0.9616050720214844	1.548828125	r
0.9350607395172119	0.390625	r
0.954150378704071	0.01953125	r
0.9820085763931274	1.0078125	r
0.9069434404373169	1.59375	r
0.985068142414093	0.1953125	r
0.9923578500747681	2.142578125	r
0.9713892340660095	1.31640625	r
0.9272432327270508	1.728515625	r
0.9492520689964294	0.2734375	r
0.9857631921768188	2.203125	r
0.9916501045227051	0.9404296875	r
0.9934461712837219	1.908203125	r
0.9833197593688965	1.078125	r
1.0	1.21484375	r
0.9781581163406372	0.203125	r
0.944804310798645	0.6015625	r
0.9387928247451782	0.71484375	r
0.9889451861381531	0.25	r
0.9475866556167603	0.3828125	r
0.9299190044403076	1.875	r
0.9870222210884094	3.203125	r
0.9953113794326782	2.224609375	r
0.9292017221450806	0.234375	r
0.9011923670768738	0.552490234375	r
0.9628796577453613	0.30078125	r
1.0	1.18017578125	r
0.9508068561553955	0.34375	r
0.9867902398109436	0.578125	r
0.9858091473579407	1.0859375	r
0.90533447265625	0.1875	r
0.9602569937705994	0.21875	r
0.955202579498291	0.109375	r
0.9865016341209412	1.611328125	r
0.9558994174003601	0.015625	r
0.9813606142997742	2.71875	r
0.9505520462989807	0.7578125	r
0.9718883633613586	0.0625	r
0.8961937427520752	0.328125	r
0.9396879076957703	1.34228515625	r
0.9180127382278442	0.02734375	r
0.9193229079246521	1.2265625	r
0.9004767537117004	0.125	r
0.9855684638023376	0.8515625	r
0.9222650527954102	0.171875	r
0.9869434237480164	0.21875	r
0.8982736468315125	1.2890625	r
0.936683177947998	1.1328125	r
0.8915104269981384	2.10546875	r
0.9645023345947266	0.58203125	r
0.9505100250244141	0.015625	r
0.920276403427124	0.4375	r
0.9643721580505371	0.0546875	r
0.9755032658576965	1.5	r
0.9891252517700195	0.125	r
0.9043389558792114	0.2578125	r
0.9748085737228394	0.3359375	r
0.9701509475708008	0.64453125	r
0.9159453511238098	2.586669921875	r
0.9870548844337463	0.3203125	r
0.9868576526641846	1.177734375	r
0.9830132126808167	1.9765625	r
0.9859700798988342	0.32421875	r
1.0	2.0419921875	r
0.9672715663909912	0.4453125	r
0.9590864181518555	1.4296875	r
0.9019864797592163	3.38671875	r
0.9732564091682434	0.78125	r
0.989115297794342	0.1875	r
0.97412109375	0.5625	r
0.9978688955307007	0.78125	r
0.9870848059654236	3.416015625	r
0.970024585723877	1.6484375	r
0.9782446026802063	0.5078125	r
0.9880285859107971	0.171875	r
0.9031224846839905	1.68359375	r
0.9651644825935364	0.8046875	r
0.9415073990821838	0.1015625	r
0.9671794176101685	0.296875	r
0.916679322719574	0.1953125	r
0.9790816307067871	0.0625	r
0.9514437317848206	3.234375	r
0.9292449951171875	0.79296875	r
0.9315971732139587	1.5859375	r
0.9250609874725342	0.6640625	r
0.9761373400688171	0.99609375	r
0.9837602376937866	1.3924560546875	r
0.9698208570480347	0.5546875	r
0.9186018109321594	2.28515625	r
0.9738912582397461	0.53515625	r
0.9852226376533508	0.5625	r
0.9367366433143616	1.5546875	r
0.9826587438583374	0.234375	r
0.950818657875061	0.8671875	r
0.9695940613746643	0.9140625	r
0.906760573387146	0.75	r
0.9871645569801331	0.1875	r
0.9407216310501099	3.16015625	r
0.9791148900985718	0.927734375	r
0.9983587861061096	0.765625	r
0.969643235206604	2.23046875	r
0.9638310074806213	1.984375	r
0.9856550097465515	0.59375	r
0.9515981674194336	0.109375	r
0.9447489976882935	0.609375	r
0.9427366852760315	0.2109375	r
0.9370665550231934	0.8125	r
0.9764127731323242	0.9296875	r
0.987849235534668	1.3671875	r
0.9346684813499451	0.8359375	r
0.9414240121841431	1.5625	r
0.8882802724838257	0.1796875	r
0.9685183763504028	0.140625	r
1.0	0.125	r
0.98173987865448	0.3359375	r
0.9895190000534058	0.5703125	r
0.9768079519271851	1.056640625	r
0.9415155053138733	0.953125	r
0.9778236746788025	0.015625	r
0.9381018280982971	1.1171875	r
0.9390007853507996	1.474609375	r
0.9317876696586609	0.8515625	r
0.9848684072494507	1.3984375	r
0.9545153379440308	0.09375	r
0.9507071375846863	0.625	r
0.9156615138053894	1.875	r
0.977390706539154	0.9140625	r
0.9299839735031128	1.77734375	r
0.9660336375236511	0.5390625	r
0.9751123785972595	0.703125	r
0.904179036617279	0.390625	r
0.9825742840766907	0.4375	r
0.8841854929924011	2.224609375	r
0.9876441955566406	0.939453125	r
0.9827009439468384	0.25	r
0.9869939684867859	1.0	r
0.9849770069122314	1.1640625	r
0.9427789449691772	0.21875	r
0.9170120358467102	2.0078125	r
0.9762083888053894	1.8984375	r
0.9392569065093994	1.015625	r
0.9623955488204956	0.609375	r
0.9833125472068787	0.171875	r
0.9895063042640686	1.234375	r
0.8989510536193848	0.7265625	r
0.937084972858429	1.171875	r
0.9516608715057373	0.59375	r
0.9352573752403259	1.5703125	r
0.9976711869239807	0.3125	r
0.9471920728683472	0.109375	r
0.955159068107605	0.109375	r
0.9314252734184265	0.66015625	r
0.8995299339294434	0.3984375	r
1.0	2.404296875	r
0.9531793594360352	0.078125	r
0.9626405239105225	0.03125	r
0.9228288531303406	1.15234375	r
0.9097164869308472	0.265625	r
0.9789666533470154	0.998046875	r
0.9408091902732849	1.4140625	r
0.9508048892021179	0.6171875	r
0.9400359392166138	0.09375	r
0.9924975037574768	0.5625	r
0.9235596060752869	1.748046875	r
0.9828581809997559	1.3359375	r
0.9887910485267639	0.03125	r
0.981774628162384	0.203125	r
0.9913369417190552	1.6162109375	r
0.9861656427383423	1.79296875	r
0.9139702916145325	1.0390625	r
0.9422757029533386	0.88671875	r
0.9894552230834961	0.09375	r
0.9880285859107971	1.328125	r
0.9000575542449951	0.21484375	r
0.993422269821167	0.59375	r
0.9177462458610535	2.587890625	r
0.9295209646224976	1.6328125	r
0.9660296440124512	0.5625	r
0.984378457069397	0.5	r
0.9596748352050781	0.46875	r
0.8918551802635193	1.2578125	r
0.9668487310409546	0.3125	r
0.9880204200744629	1.1640625	r
0.9829493165016174	0.3125	r
0.904667317867279	0.4921875	r
0.9954766035079956	1.732421875	r
0.9849854111671448	0.205078125	r
0.9471864104270935	0.78125	r
0.9613835215568542	1.831298828125	r
0.9714722037315369	1.4951171875	r
0.9839480519294739	0.828125	r
0.961227536201477	2.9453125	r
0.8875331282615662	1.18359375	r
0.9540441036224365	0.1640625	r
0.9187667369842529	1.134521484375	r
0.9860400557518005	0.30078125	r
0.9884780049324036	0.3203125	r
0.9860789775848389	0.8671875	r
0.9304307103157043	0.048828125	r
0.9714383482933044	1.6826171875	r
0.9794594645500183	0.07421875	r
0.9587451815605164	0.328125	r
0.9366404414176941	1.447265625	r
0.9840356111526489	2.626953125	r
0.9198942184448242	0.15625	r
0.9861739277839661	0.75	r
0.9587451815605164	0.328125	r
0.9089422821998596	0.328125	r
0.9853371381759644	1.453125	r
0.9919611811637878	0.078125	r
0.9873313307762146	1.2734375	r
0.9295183420181274	2.6845703125	r
0.9373956918716431	0.1640625	r
0.9771550297737122	2.5859375	r
0.9643049836158752	0.40625	r
0.9242332577705383	1.6201171875	r
0.9572587013244629	2.3203125	r
0.9331875443458557	0.84375	r
0.9891330599784851	0.28125	r
0.9508441090583801	0.9521484375	r
0.9875264167785645	0.453125	r
0.951213002204895	0.12255859375	r
0.9468615055084229	1.12109375	r
0.9976249933242798	1.453125	r
0.9876779317855835	0.171875	r
0.9245874285697937	2.5595703125	r
0.9860647320747375	0.125	r
0.8788560628890991	2.3544921875	r
0.9380950331687927	0.0625	r
0.9878701567649841	1.2109375	r
0.9406263828277588	0.1875	r
0.9108452200889587	0.122802734375	r
0.9332423806190491	0.359375	r
0.9362567663192749	0.71875	r
1.0	0.3046875	r
0.9790865778923035	1.2421875	r
0.933090090751648	1.265625	r
0.9599133729934692	1.74609375	r
0.9108049869537354	0.359375	r
0.9343845844268799	3.48828125	r
0.9184718728065491	0.45654296875	r
0.9844233393669128	1.587890625	r
0.9926028251647949	1.15234375	r
0.9956424832344055	0.9140625	r
0.9926667809486389	2.37109375	r
0.9783694744110107	1.823974609375	r
0.9006488919258118	0.7265625	r
0.9354000687599182	1.5234375	r
0.9839262962341309	1.1533203125	r
0.9865792989730835	0.609375	r
0.9887683987617493	3.1328125	r
0.990778386592865	0.078125	r
0.9867541193962097	1.25	r
0.9286014437675476	1.21875	r
0.9027931690216064	0.390625	r
0.905638575553894	1.6171875	r
0.9733737111091614	0.046875	r
0.8983824849128723	0.1796875	r
0.9369615316390991	1.73046875	r
0.9769545793533325	0.0625	r
0.937279224395752	1.0625	r
0.8939378261566162	1.9453125	r
0.9902815222740173	0.6953125	r
0.9405205845832825	0.203125	r
0.9505520462989807	0.7578125	r
0.9461104273796082	0.552001953125	r
0.9890196919441223	1.087890625	r
0.9624195098876953	0.546875	r
0.984539806842804	0.015625	r
0.9354469776153564	0.726318359375	r
0.9842666387557983	0.8125	r
0.9417581558227539	1.046875	r
0.9385936856269836	1.5791015625	r
0.9043828248977661	0.453125	r
0.95453280210495	1.3662109375	r
0.9525865912437439	0.6171875	r
0.9747558236122131	0.4921875	r
0.9048495888710022	1.5625	r
0.9221469163894653	0.8828125	r
0.9887700080871582	1.5625	r
0.9882825016975403	0.984375	r
0.9672043323516846	0.74609375	r
0.9960526823997498	1.06884765625	r
0.9889818429946899	0.328125	r
0.9123765826225281	1.01953125	r
0.9832972884178162	1.34375	r
0.9539332985877991	0.171875	r
0.992292582988739	1.892578125	r
0.9548903703689575	0.703125	r
0.9934914708137512	0.6171875	r
0.9827829003334045	1.921875	r
0.9446014165878296	0.6484375	r
0.9454903602600098	1.625	r
0.9875264167785645	0.453125	r
0.9356797933578491	0.1875	r
0.992601215839386	0.6484375	r
0.9381545186042786	0.859375	r
0.960490882396698	1.947265625	r
0.94477778673172	0.15625	r
0.9694327712059021	0.453125	r
0.9321514964103699	1.423828125	r
0.9843752980232239	0.4375	r
0.987411618232727	0.7421875	r
0.9660835266113281	0.171875	r
0.9251421093940735	1.3017578125	r
0.9479477405548096	0.390625	r
0.9871966242790222	1.480712890625	r
0.9471234083175659	1.984375	r
0.9836952686309814	1.33203125	r
0.9469179511070251	0.53125	r
0.94753497838974	0.3125	r
0.9920571446418762	0.203125	r
0.9399340748786926	0.13671875	r
0.9303004145622253	0.9765625	r
0.920080304145813	0.681640625	r
0.9195271730422974	0.15625	r
0.9849168062210083	0.740234375	r
0.8974226713180542	1.265625	r
0.9647055864334106	0.328125	r
0.9945334792137146	0.203125	r
0.98401939868927	0.662109375	r
0.9330427646636963	0.78125	r
0.9617425203323364	0.859375	r
0.9259973764419556	0.8671875	r
0.949112594127655	0.546875	r
0.9263672828674316	0.75	r
0.9578922390937805	0.125	r
0.9807475805282593	0.390625	r
0.9132518768310547	0.607421875	r
0.9217353463172913	3.072265625	r
0.9415057301521301	0.28515625	r
0.9546766877174377	0.1796875	r
1.0	2.152587890625	r
1.0	0.078125	r
0.9904261827468872	0.4375	r
0.980933666229248	0.4140625	r
1.0	1.94140625	r
0.9472087621688843	1.0234375	r
0.9878005981445312	0.5859375	r
0.9398506283760071	0.6015625	r
0.9786167144775391	0.453125	r
0.8715503215789795	2.00390625	r
0.9317789077758789	2.03515625	r
0.9341679811477661	2.6640625	r
0.9825837016105652	1.30078125	r
0.9900500178337097	0.921875	r
0.9475244283676147	0.6953125	r
0.9872018098831177	0.4140625	r
0.941867470741272	2.6015625	r
0.9100943803787231	1.76953125	r
0.9722610712051392	0.08203125	r
0.9141220450401306	0.25	r
0.9220235347747803	0.5859375	r
0.9566174149513245	0.125	r
0.9049564599990845	1.06640625	r
0.9918107390403748	1.8603515625	r
0.9511308073997498	1.4765625	r
0.9461559653282166	0.1875	r
0.9321162104606628	0.8203125	r
0.9753952026367188	1.3037109375	r
0.9555996060371399	0.9453125	r
0.9905691742897034	0.1328125	r
0.954008162021637	1.85546875	r
0.9371395111083984	0.59375	r
0.9860591292381287	1.75	r
0.9260761141777039	1.09375	r
0.9474877715110779	0.0625	r
0.9902139902114868	0.234375	r
0.9877142906188965	2.421875	r
0.969319760799408	0.234375	r
0.9843355417251587	1.1728515625	r
0.984935998916626	3.05078125	r
0.9797132015228271	2.0	r
0.9336403012275696	0.453125	r
0.9897781014442444	0.58984375	r
0.9870129823684692	0.8359375	r
0.8844133019447327	1.4951171875	r
0.940718948841095	0.6953125	r
0.9488610625267029	0.5625	r
0.9577601552009583	0.65234375	r
0.984071671962738	0.453125	r
1.0	0.421875	r
0.9881390333175659	0.4375	r
0.9328747987747192	0.51953125	r
0.9433572888374329	1.08984375	r
0.9072462320327759	0.140625	r
0.978004515171051	2.533203125	r
0.9710436463356018	0.40625	r
0.9147892594337463	0.42578125	r
0.9848248958587646	0.4453125	r
0.9907235503196716	2.43310546875	r
0.9670348167419434	0.97265625	r
0.9974319338798523	0.6015625	r
0.9452770352363586	1.1328125	r
0.9848959445953369	0.6484375	r
0.910739541053772	0.171875	r
1.0	0.1796875	r
0.9214279055595398	1.19140625	r
0.9142842292785645	0.734375	r
0.9315133094787598	0.625	r
0.9337258338928223	0.45263671875	r
0.9872817993164062	0.578125	r
0.9398130178451538	0.7265625	r
0.9811751246452332	0.21875	r
0.9100714325904846	1.6328125	r
0.9865496158599854	2.703125	r
1.0	0.17578125	r
0.9554812908172607	1.046875	r
0.8889868855476379	1.83984375	r
0.9909850358963013	2.494140625	r
0.9834586977958679	0.71484375	r
0.9331026077270508	0.046875	r
0.9132824540138245	0.44140625	r
0.9785720705986023	1.2421875	r
0.9185478687286377	0.5	r
0.9512496590614319	1.3125	r
0.9286894798278809	1.5986328125	r
0.9236530661582947	1.54296875	r
0.9677977561950684	0.8203125	r
0.9362866878509521	0.34375	r
0.8955442309379578	0.6875	r
0.9018372893333435	0.234375	r
0.9267650842666626	0.6328125	r
0.9439868927001953	0.078125	r
0.9285815358161926	1.390625	r
0.9856100082397461	1.37890625	r
0.9743621349334717	0.2421875	r
0.9440383315086365	1.8046875	r
0.9779891967773438	1.484375	r
0.9901862740516663	0.3046875	r
0.9866759777069092	1.1484375	r
0.9418062567710876	0.4609375	r
0.9605618119239807	1.4873046875	r
0.980962872505188	0.265625	r
0.9312794804573059	0.375	r
0.9689622521400452	0.125	r
0.9195238351821899	1.77734375	r
0.9853483438491821	1.046875	r
0.9941999912261963	2.234375	r
0.9380844235420227	1.375	r
0.93401700258255	1.0	r
0.9226596355438232	1.17578125	r
0.983963131904602	2.20703125	r
0.9706984162330627	1.310546875	r
0.9715147018432617	1.3515625	r
0.8949012756347656	0.34375	r
0.9812184572219849	0.65625	r
0.9779142737388611	1.49609375	r
0.9896243810653687	0.69921875	r
0.9822030663490295	1.421875	r
0.9660336375236511	0.5390625	r
0.9454489350318909	0.359375	r
0.9849007725715637	0.84375	r
0.9752753973007202	0.25	r
0.890501081943512	0.3359375	r
0.975111186504364	1.8046875	r
0.9934961199760437	0.078125	r
0.8875091075897217	0.3125	r
0.9770573973655701	0.0390625	r
1.0	0.65625	r
0.9535960555076599	0.9453125	r
0.9638273119926453	1.2265625	r
0.9285483956336975	1.712890625	r
0.9877088069915771	0.203125	r
0.9454832673072815	0.0625	r
0.9217728972434998	2.1240234375	r
0.9189957976341248	0.9248046875	r
0.9429583549499512	0.1865234375	r
0.9699959754943848	1.05859375	r
0.9678406715393066	1.6875	r
0.9181486964225769	2.16015625	r
0.9047315120697021	0.6953125	r
0.9526878595352173	0.453125	r
0.946735143661499	1.69873046875	r
0.9919957518577576	1.078125	r
0.9876970648765564	1.138671875	r
0.9806836843490601	1.34375	r
0.9274354577064514	1.9288330078125	r
0.9794950485229492	0.71875	r
0.9489448666572571	0.984375	r
0.8961946964263916	0.37890625	r
0.9454328417778015	3.08203125	r
0.9812036752700806	1.09375	r
0.95424485206604	0.5625	r
0.9811972975730896	0.1875	r
0.9907007813453674	0.71875	r
0.9276465773582458	1.2734375	r
0.9085779190063477	0.23828125	r
0.9011841416358948	1.9296875	r
1.0	0.453125	r
0.8959978222846985	0.505859375	r
0.9191564917564392	1.5234375	r
0.9860513210296631	0.15625	r
0.9072177410125732	0.078125	r
0.9742886424064636	0.328125	r
0.9363174438476562	2.40234375	r
0.9144611954689026	0.8046875	r
0.9867760539054871	1.7978515625	r
0.9883689284324646	2.390625	r
0.9302617311477661	0.578125	r
0.9951805472373962	2.3203125	r
0.9828261137008667	0.59375	r
0.9838905930519104	1.8463134765625	r
0.9321209788322449	0.78125	r
0.9220494627952576	0.7890625	r
0.9316158294677734	2.365234375	r
0.9816699028015137	2.482421875	r
0.9578074216842651	0.6982421875	r
0.9217051267623901	1.650390625	r
0.9240288734436035	0.265625	r
0.9011043906211853	0.6640625	r
0.9293002486228943	0.25	r
0.9013857841491699	3.1103515625	r
0.8922328948974609	0.1328125	r
0.9855183959007263	0.796875	r
0.9065454602241516	2.146484375	r
0.9283120036125183	2.9921875	r
0.9342127442359924	0.8359375	r
0.9842305779457092	0.15625	r
0.9359344244003296	1.6875	r
0.987800121307373	0.78125	r
0.9884131550788879	1.265625	r
0.9920275807380676	0.28125	r
0.9528709053993225	1.1875	r
0.8941478729248047	1.73046875	r
0.9156115055084229	1.1328125	r
0.9513079524040222	0.875	r
0.9211384057998657	0.1640625	r
0.967102587223053	0.25	r
0.9103360772132874	1.671875	r
0.9776607155799866	0.453125	r
0.9512515664100647	1.044921875	r
0.9442877173423767	1.7109375	r
0.9894077777862549	0.125	r
0.9907293915748596	0.1875	r
0.970247745513916	0.77734375	r
0.8931480646133423	0.25	r
0.990890383720398	2.200927734375	r
0.9475656747817993	0.234375	r
0.9855509400367737	0.78125	r
0.9696475863456726	0.609375	r
0.915675938129425	0.78076171875	r
0.9818466901779175	1.001953125	r
0.9259214997291565	1.55078125	r
0.9595031142234802	0.390625	r
0.9966054558753967	1.89892578125	r
0.9710649251937866	2.26123046875	r
0.9447643160820007	0.1484375	r
0.9983587861061096	0.765625	r
0.9142008423805237	2.28125	r
0.9316678047180176	1.69921875	r
0.9321309328079224	2.4296875	r
0.9919934868812561	0.5390625	r
0.9457849860191345	0.9453125	r
0.9176029562950134	1.63671875	r
0.9015038013458252	1.56640625	r
0.9107934832572937	0.0625	r
0.9728520512580872	0.74609375	r
0.9329813122749329	0.609375	r
0.8989032506942749	0.6015625	r
0.9885105490684509	1.6796875	r
0.9423993229866028	0.40625	r
0.9779956936836243	2.718017578125	r
0.9034438729286194	2.59375	r
0.9174122214317322	1.4453125	r
0.9696077704429626	0.75	r
0.9252618551254272	0.8984375	r
0.9603153467178345	0.859375	r
0.9391738176345825	1.84814453125	r
0.988964855670929	0.3828125	r
0.995161771774292	1.509765625	r
0.9856997132301331	0.078125	r
0.9180806875228882	0.609375	r
0.9015797972679138	2.77734375	r
0.9857853055000305	2.0390625	r
0.9607239961624146	2.0625	r
0.9132946729660034	1.015625	r
0.9850871562957764	0.6640625	r
0.9609242677688599	2.5537109375	r
0.9874270558357239	0.453125	r
0.9763020277023315	0.109375	r
0.9083763360977173	1.328125	r
0.9318765997886658	0.294921875	r
0.9496395587921143	2.05078125	r
0.9544809460639954	0.140625	r
1.0	1.9140625	r
0.9888895750045776	0.4296875	r
0.9459136724472046	2.86328125	r
0.9846444129943848	2.6357421875	r
0.9850293397903442	1.345703125	r
0.9864984750747681	0.40625	r
0.8847270607948303	2.6796875	r
0.9927205443382263	0.546875	r
0.9254679679870605	0.5078125	r
0.9888336658477783	1.5859375	r
0.9565150737762451	0.5703125	r
0.9174496531486511	2.0458984375	r
0.9817444682121277	1.5390625	r
0.9385274648666382	0.0625	r
0.9333217144012451	0.078125	r
0.9863008260726929	0.386474609375	r
0.9458036422729492	2.0625	r
0.9237366914749146	1.24658203125	r
0.8928831219673157	1.53125	r
0.8956408500671387	0.68359375	r
0.9794359803199768	0.59375	r
0.987865149974823	0.03125	r
0.9815711975097656	0.734375	r
0.9396032094955444	2.73828125	r
0.9611247777938843	0.015625	r
0.9364641904830933	1.57421875	r
0.9580104947090149	0.28125	r
0.9204584360122681	0.92578125	r
0.934901773929596	0.578125	r
0.9635571241378784	0.203125	r
0.9431541562080383	3.359375	r
0.974712073802948	0.109375	r
0.9814692139625549	0.828125	r
0.9815682768821716	0.1015625	r
0.9040285348892212	1.349609375	r
0.9525970220565796	0.21875	r
0.9113210439682007	2.03515625	r
0.9001122713088989	0.83984375	r
0.9399737119674683	2.3662109375	r
0.9887689352035522	0.828125	r
0.9169512391090393	1.1953125	r
0.9834233522415161	1.015625	r
0.9867072105407715	1.52001953125	r
0.9759094715118408	0.7578125	r
0.9343845844268799	3.48828125	r
0.9150280356407166	0.46875	r
0.991076648235321	0.78125	r
0.9823945760726929	1.41412353515625	r
0.9382409453392029	3.77734375	r
0.9697502255439758	0.8203125	r
0.9457772970199585	0.015625	r
0.9249419569969177	0.171875	r
0.9328817129135132	0.1015625	r
0.8998786807060242	3.40625	r
0.991801917552948	0.1484375	r
0.9878259301185608	0.140625	r
0.9611704349517822	0.4453125	r
0.995003342628479	0.4375	r
0.9424189925193787	0.1953125	r
0.9549208283424377	0.3984375	r
0.894768238067627	0.46875	r
0.987722635269165	0.15625	r
0.9932339787483215	0.70703125	r
0.9244089722633362	0.921875	r
0.9337127804756165	0.640625	r
0.9316660165786743	0.5390625	r
0.9873747825622559	0.8828125	r
0.9578337669372559	1.23828125	r
0.9341115355491638	1.4375	r
0.9262757897377014	2.73828125	r
0.9853483438491821	1.41015625	r
0.976820170879364	0.7421875	r
0.9783943295478821	1.68359375	r

==> figures/data/tldr/len_rat-beta1_10_beta3_-5-delta-sim_len_rat.dat <==
sim	delta	label
0.9019607843137255	0.4765625	r
0.391304347826087	1.390625	r
0.7857142857142857	1.9658203125	r
0.8095238095238095	0.53125	r
1.0	1.0859375	r
0.9111111111111111	0.5234375	r
0.7659574468085106	0.8671875	r
0.9130434782608695	0.875	r
0.9705882352941176	1.3671875	r
0.9777777777777777	2.8203125	r
0.47368421052631576	2.578125	r
0.9090909090909091	1.1484375	r
0.6666666666666666	1.40625	r
0.6808510638297872	0.6484375	r
0.59375	1.01953125	r
0.8125	1.484375	r
0.7317073170731707	3.1015625	r
0.9183673469387755	0.421875	r
0.7037037037037037	0.109375	r
0.84375	3.828125	r
0.9736842105263158	0.234375	r
0.7692307692307693	0.46875	r
0.8636363636363636	1.67578125	r
0.7142857142857143	1.4140625	r
0.803921568627451	0.9921875	r
0.3	2.0608978271484375	r
0.9166666666666666	0.140625	r
0.5490196078431373	0.546875	r
0.9166666666666666	2.55859375	r
0.6333333333333333	0.9921875	r
0.8148148148148148	0.140625	r
0.7441860465116279	0.171875	r
0.7894736842105263	0.28125	r
0.9545454545454546	1.80078125	r
0.9130434782608695	0.171875	r
0.6444444444444445	0.87890625	r
0.9583333333333334	2.74609375	r
0.2894736842105263	1.34375	r
0.696969696969697	0.7265625	r
0.782608695652174	1.4296875	r
0.7857142857142857	0.7578125	r
0.7777777777777778	0.953125	r
0.3870967741935484	0.740234375	r
0.5	1.87890625	r
0.8333333333333334	1.5	r
0.8717948717948718	0.453125	r
0.7358490566037735	2.69140625	r
0.9230769230769231	0.2578125	r
0.8431372549019608	3.087890625	r
0.6818181818181818	0.015625	r
0.7872340425531915	0.53125	r
0.7368421052631579	0.388671875	r
0.918918918918919	2.15234375	r
0.8857142857142857	1.990234375	r
0.9696969696969697	0.265625	r
0.9111111111111111	0.4296875	r
0.6101694915254238	2.34765625	r
0.6136363636363636	1.390625	r
0.8780487804878049	2.296875	r
0.6511627906976745	0.49609375	r
0.9387755102040817	1.3203125	r
0.7884615384615384	1.67578125	r
1.0	1.94921875	r
0.6888888888888889	0.2578125	r
1.0	0.515625	r
0.8372093023255814	0.5625	r
0.9545454545454546	1.62109375	r
0.9117647058823529	1.677734375	r
0.9523809523809523	0.4375	r
0.7368421052631579	0.015625	r
0.7777777777777778	1.171875	r
0.9433962264150944	1.7265625	r
0.5102040816326531	0.1328125	r
0.9767441860465116	2.390625	r
0.7804878048780488	1.361328125	r
0.8363636363636363	1.986328125	r
0.7333333333333333	0.25	r
0.7213114754098361	2.431640625	r
0.926829268292683	1.169921875	r
0.9591836734693877	2.083984375	r
0.9117647058823529	0.05859375	r
0.8297872340425532	1.1796875	r
0.7804878048780488	1.412109375	r
0.8235294117647058	0.28125	r
0.6458333333333334	0.75	r
0.7027027027027027	0.82421875	r
0.8387096774193549	0.25	r
0.9387755102040817	0.3984375	r
0.5106382978723404	2.10546875	r
0.8857142857142857	3.6015625	r
0.6545454545454545	2.568359375	r
0.5576923076923077	0.140625	r
0.21052631578947367	0.6259765625	r
0.7	0.2890625	r
0.6774193548387096	1.3173828125	r
0.7291666666666666	0.3515625	r
0.8367346938775511	0.59375	r
0.6956521739130435	1.2265625	r
0.5833333333333334	0.28125	r
0.9545454545454546	0.265625	r
1.0	0.140625	r
0.6875	1.857421875	r
0.6842105263157895	0.03125	r
0.7441860465116279	3.1171875	r
0.5102040816326531	0.8828125	r
0.9473684210526315	0.140625	r
1.0	0.421875	r
0.782608695652174	1.509765625	r
0.5	0.03125	r
0.5918367346938775	1.375	r
0.7391304347826086	0.078125	r
0.8837209302325582	0.90625	r
0.8222222222222222	0.140625	r
0.5555555555555556	0.25	r
0.3673469387755102	1.390625	r
0.94	1.2109375	r
0.6382978723404256	2.2265625	r
0.8723404255319149	0.609375	r
0.9666666666666667	0.0078125	r
0.8	0.46875	r
0.9318181818181818	0.1015625	r
0.6037735849056604	1.6875	r
0.8461538461538461	0.140625	r
0.5306122448979592	0.25	r
0.8627450980392157	0.328125	r
0.5576923076923077	0.62890625	r
0.6538461538461539	2.783935546875	r
0.8181818181818182	0.359375	r
1.0	1.32421875	r
0.26666666666666666	2.12890625	r
0.967741935483871	0.3994140625	r
0.8163265306122449	2.31640625	r
0.94	0.4296875	r
0.9117647058823529	1.640625	r
0.8181818181818182	3.65625	r
0.8529411764705882	0.765625	r
0.8775510204081632	0.25	r
0.8043478260869565	0.484375	r
0.62	0.96875	r
0.803921568627451	3.876953125	r
0.7857142857142857	1.80859375	r
0.8857142857142857	0.4609375	r
0.8125	0.1875	r
0.6428571428571429	1.8984375	r
0.7878787878787878	0.796875	r
0.9090909090909091	0.109375	r
0.8947368421052632	0.28125	r
0.8604651162790697	0.2265625	r
0.925	0.109375	r
1.0	3.5625	r
0.7916666666666666	0.78125	r
0.9743589743589743	1.734375	r
0.8421052631578947	0.5859375	r
0.9361702127659575	1.1015625	r
0.8205128205128205	1.6275634765625	r
0.7894736842105263	0.65625	r
0.6666666666666666	2.5	r
0.7169811320754716	0.640625	r
0.8947368421052632	0.046875	r
0.90625	0.59375	r
0.8235294117647058	1.7734375	r
0.7560975609756098	0.265625	r
0.6444444444444445	0.9609375	r
0.9473684210526315	1.15625	r
0.9444444444444444	0.7421875	r
0.6363636363636364	0.25	r
0.4745762711864407	3.51171875	r
0.8163265306122449	1.10546875	r
0.8709677419354839	0.89453125	r
0.6571428571428571	2.53125	r
0.9444444444444444	2.21484375	r
0.6511627906976745	0.6015625	r
0.3	0.17578125	r
0.9354838709677419	0.671875	r
0.8888888888888888	0.2421875	r
0.39215686274509803	0.96875	r
0.813953488372093	0.96875	r
0.9090909090909091	1.46875	r
0.8775510204081632	0.9296875	r
0.8043478260869565	1.6953125	r
0.9714285714285714	0.125	r
0.7837837837837838	0.0625	r
0.7608695652173914	0.09375	r
0.85	0.34375	r
0.7948717948717948	0.6640625	r
0.9803921568627451	1.07666015625	r
0.6274509803921569	1.0	r
0.5098039215686274	0.078125	r
0.7096774193548387	1.3515625	r
0.9032258064516129	1.5020751953125	r
0.5306122448979592	0.734375	r
0.5510204081632653	1.484375	r
0.8108108108108109	0.1015625	r
0.6382978723404256	0.6875	r
0.7111111111111111	2.09375	r
0.7083333333333334	1.03125	r
0.7555555555555555	2.015625	r
0.9090909090909091	0.609375	r
0.9166666666666666	0.6875	r
0.9	0.40625	r
0.7959183673469388	0.4375	r
0.625	2.34375	r
0.84375	1.111328125	r
0.8947368421052632	0.3203125	r
0.7962962962962963	1.15625	r
0.5192307692307693	1.3125	r
0.6956521739130435	0.265625	r
0.9230769230769231	2.1484375	r
0.7446808510638298	0.015625	r
0.9130434782608695	2.16796875	r
0.20408163265306123	1.0703125	r
0.8974358974358975	0.6875	r
0.96875	0.1796875	r
0.7872340425531915	1.453125	r
0.6607142857142857	0.765625	r
0.74	1.1953125	r
0.6666666666666666	0.515625	r
0.8	1.80078125	r
0.92	0.328125	r
0.65	0.078125	r
0.4666666666666667	0.6953125	r
0.8837209302325582	0.421875	r
0.32142857142857145	2.796875	r
0.9310344827586207	0.109375	r
0.8545454545454545	0.03125	r
0.9	1.341796875	r
0.8260869565217391	0.3046875	r
0.675	1.10546875	r
0.9375	1.5234375	r
0.725	0.625	r
0.5555555555555556	0.140625	r
0.6222222222222222	0.625	r
0.4772727272727273	1.87890625	r
0.8620689655172413	1.46875	r
0.7777777777777778	0.09375	r
0.7948717948717948	0.25	r
0.7169811320754716	1.8359375	r
0.625	2.001953125	r
0.9791666666666666	1.2578125	r
0.6	0.9873046875	r
0.9230769230769231	0.140625	r
0.5849056603773585	1.4453125	r
0.875	0.173828125	r
0.6956521739130435	0.8046875	r
0.864406779661017	2.75	r
0.6	1.873046875	r
0.675	0.703125	r
0.9038461538461539	0.65625	r
1.0	0.53125	r
0.42857142857142855	1.3046875	r
0.8421052631578947	0.3125	r
0.9230769230769231	1.390625	r
1.0	0.34375	r
0.8260869565217391	0.5234375	r
0.6530612244897959	1.919921875	r
0.8653846153846154	0.129638671875	r
0.7272727272727273	0.828125	r
0.967741935483871	2.0751953125	r
0.8275862068965517	1.6376953125	r
0.9354838709677419	0.8671875	r
1.0	3.203125	r
0.6086956521739131	1.140625	r
0.7941176470588235	0.1640625	r
0.813953488372093	1.35791015625	r
0.975	0.291015625	r
0.7083333333333334	0.359375	r
0.7567567567567568	0.95703125	r
0.9666666666666667	0.091796875	r
0.9629629629629629	1.786376953125	r
0.9230769230769231	0.15234375	r
0.6470588235294118	0.453125	r
0.6341463414634146	1.60546875	r
0.9354838709677419	2.9609375	r
0.8444444444444444	0.171875	r
0.4883720930232558	0.875	r
0.6470588235294118	0.453125	r
0.7777777777777778	0.421875	r
0.725	1.6171875	r
0.6428571428571429	1.46875	r
0.9473684210526315	0.078125	r
0.7741935483870968	2.865234375	r
0.9393939393939394	0.109375	r
0.4117647058823529	2.96875	r
0.8913043478260869	0.375	r
0.10344827586206896	1.6943359375	r
0.7941176470588235	2.40625	r
0.8085106382978723	0.96875	r
0.8392857142857143	0.28125	r
0.62	1.0439453125	r
0.725	0.703125	r
0.9069767441860465	0.1090087890625	r
0.7741935483870968	1.25390625	r
0.6730769230769231	1.68359375	r
0.9787234042553191	0.21875	r
0.8064516129032258	2.76953125	r
0.90625	0.25	r
0.7	2.490234375	r
0.8979591836734694	0.171875	r
0.7948717948717948	1.43359375	r
0.8235294117647058	0.1875	r
0.7872340425531915	0.12005615234375	r
0.825	0.3125	r
0.9285714285714286	0.6875	r
0.7631578947368421	0.2734375	r
0.8260869565217391	1.3671875	r
0.47058823529411764	1.546875	r
0.7450980392156863	2.013671875	r
0.6222222222222222	0.046875	r
0.8823529411764706	0.34375	r
0.25	3.890625	r
0.7446808510638298	0.3935546875	r
0.5185185185185185	1.849609375	r
0.7	1.2734375	r
0.9666666666666667	1.0078125	r
0.675	2.5888671875	r
0.9523809523809523	2.06005859375	r
0.8571428571428571	0.890625	r
0.6078431372549019	1.6640625	r
0.5636363636363636	1.423828125	r
0.8780487804878049	0.75	r
0.9090909090909091	3.6015625	r
0.9230769230769231	0.078125	r
0.9361702127659575	1.484375	r
0.675	1.5	r
0.9523809523809523	0.34375	r
0.918918918918919	1.716796875	r
1.0	0.2109375	r
0.926829268292683	1.8828125	r
0.813953488372093	0.05078125	r
0.9148936170212766	1.1640625	r
0.5714285714285714	1.95703125	r
0.6956521739130435	0.8203125	r
0.8787878787878788	0.28125	r
0.5102040816326531	0.8828125	r
0.7428571428571429	0.52587890625	r
0.8648648648648649	1.310546875	r
1.0	0.5078125	r
0.8936170212765957	0.078125	r
0.9375	0.84521484375	r
0.3235294117647059	0.8125	r
0.8775510204081632	1.28125	r
0.8717948717948718	1.76123046875	r
0.6	0.609375	r
0.9666666666666667	1.436279296875	r
0.2857142857142857	0.5546875	r
0.8666666666666667	0.4609375	r
0.28888888888888886	1.529296875	r
0.7818181818181819	1.03515625	r
0.9230769230769231	1.703125	r
0.88	1.171875	r
0.9555555555555556	0.7890625	r
0.8378378378378378	1.271728515625	r
1.0	0.34375	r
0.9696969696969697	0.953125	r
0.24444444444444444	1.5390625	r
0.972972972972973	0.203125	r
0.8235294117647058	2.20703125	r
0.7037037037037037	0.6796875	r
0.6129032258064516	0.8046875	r
1.0	2.1015625	r
0.5777777777777777	0.703125	r
1.0	1.7578125	r
0.725	0.703125	r
0.8809523809523809	0.1875	r
0.65625	0.72265625	r
0.9375	0.875	r
1.0	2.048828125	r
0.875	0.0625	r
0.8378378378378378	0.53125	r
0.7291666666666666	1.6123046875	r
0.925	0.515625	r
0.5	0.890625	r
0.9636363636363636	0.171875	r
1.0	1.484375	r
0.627906976744186	0.5	r
0.975	1.68084716796875	r
0.8055555555555556	2.23046875	r
0.8955223880597015	1.39453125	r
0.7115384615384616	0.5625	r
0.8571428571428571	0.46875	r
0.9047619047619048	0.2578125	r
0.7441860465116279	0.162109375	r
0.9210526315789473	0.9765625	r
0.5434782608695652	0.7353515625	r
0.7254901960784313	0.171875	r
0.6444444444444445	0.740234375	r
0.4262295081967213	1.19140625	r
0.7317073170731707	0.28125	r
0.9736842105263158	0.234375	r
0.84	0.82177734375	r
0.75	0.984375	r
0.6585365853658537	0.9765625	r
0.9473684210526315	0.8984375	r
0.7714285714285715	0.6328125	r
0.9411764705882353	0.7724609375	r
0.8285714285714286	0.1484375	r
0.7884615384615384	0.046875	r
0.868421052631579	0.359375	r
0.4642857142857143	0.5703125	r
0.825	3.3359375	r
0.8809523809523809	0.36328125	r
0.6590909090909091	0.21484375	r
0.8857142857142857	2.341796875	r
0.6326530612244898	0.1171875	r
0.9183673469387755	0.546875	r
0.8297872340425532	0.59375	r
0.6585365853658537	2.20703125	r
0.9375	1.13671875	r
0.8484848484848485	0.625	r
0.6888888888888889	0.6640625	r
0.8	0.421875	r
0.7413793103448276	2.03125	r
0.5897435897435898	2.28515625	r
0.9393939393939394	3.0078125	r
0.725	1.43359375	r
0.4883720930232558	1.0	r
0.5576923076923077	0.734375	r
0.5333333333333333	0.40625	r
0.9807692307692307	2.90625	r
0.65	1.87890625	r
0.8918918918918919	0.0703125	r
0.7291666666666666	0.328125	r
0.972972972972973	0.6328125	r
0.82	0.15625	r
0.8222222222222222	1.08203125	r
0.7872340425531915	2.091796875	r
0.7297297297297297	1.6015625	r
0.9767441860465116	0.203125	r
0.7	0.921875	r
0.2926829268292683	1.502197265625	r
0.8695652173913043	1.03125	r
0.7441860465116279	0.1484375	r
1.0	1.98046875	r
0.9375	0.5390625	r
0.9705882352941176	1.9375	r
0.9019607843137255	1.1328125	r
0.9318181818181818	0.15625	r
0.7142857142857143	0.25	r
0.3548387096774194	2.71875	r
0.875	0.265625	r
0.6862745098039216	1.25390625	r
0.7435897435897436	3.5546875	r
0.803921568627451	2.3125	r
0.8666666666666667	0.46875	r
0.8709677419354839	0.6171875	r
1.0	0.9765625	r
0.6904761904761905	1.6796875	r
0.6	0.734375	r
1.0	0.640625	r
0.7073170731707317	0.75390625	r
0.6	0.515625	r
0.8787878787878788	0.515625	r
0.9555555555555556	0.421875	r
0.4186046511627907	0.5625	r
0.8571428571428571	1.216796875	r
0.9411764705882353	0.328125	r
0.6458333333333334	2.83203125	r
0.8823529411764706	0.4453125	r
0.7619047619047619	0.5078125	r
0.6538461538461539	0.4921875	r
0.8484848484848485	2.69580078125	r
0.68	1.142578125	r
0.6851851851851852	0.6171875	r
0.8181818181818182	1.1171875	r
0.74	0.5859375	r
0.8222222222222222	0.28125	r
0.5	0.1640625	r
0.4666666666666667	1.26953125	r
0.4864864864864865	0.8046875	r
0.8666666666666667	0.6640625	r
0.7105263157894737	0.4405326843261719	r
0.8421052631578947	0.5859375	r
0.7209302325581395	0.8203125	r
0.9583333333333334	0.296875	r
0.6521739130434783	1.8359375	r
0.95	3.1484375	r
0.4883720930232558	0.25	r
0.8108108108108109	1.0546875	r
0.6451612903225806	1.96484375	r
0.8	2.884765625	r
0.7142857142857143	0.732421875	r
0.96875	0.078125	r
0.8297872340425532	0.44140625	r
0.6078431372549019	1.4296875	r
0.8571428571428571	0.5625	r
0.7045454545454546	1.484375	r
0.8333333333333334	1.77197265625	r
0.6222222222222222	1.6142578125	r
0.9545454545454546	0.8515625	r
0.7894736842105263	0.4375	r
0.75	0.734375	r
0.9615384615384616	0.421875	r
0.9696969696969697	0.7265625	r
0.8292682926829268	0.09375	r
0.9333333333333333	1.4921875	r
0.8709677419354839	1.53125	r
0.8222222222222222	0.3125	r
0.7551020408163265	1.9921875	r
0.74	1.7265625	r
0.851063829787234	0.40625	r
0.7906976744186046	1.26953125	r
0.8571428571428571	0.609375	r
0.6875	1.67578125	r
0.8181818181818182	0.28125	r
0.8918918918918919	0.3671875	r
0.8536585365853658	0.140625	r
1.0	1.77734375	r
0.6774193548387096	1.09765625	r
0.4838709677419355	2.380859375	r
0.6101694915254238	1.546875	r
0.9736842105263158	1.0390625	r
0.9767441860465116	1.3359375	r
0.6785714285714286	2.4765625	r
0.5862068965517241	1.48828125	r
0.7948717948717948	1.5390625	r
0.8913043478260869	0.421875	r
0.46	0.703125	r
0.6111111111111112	1.71875	r
0.7435897435897436	0.765625	r
0.9210526315789473	1.51171875	r
0.9090909090909091	0.609375	r
0.6739130434782609	0.296875	r
0.8709677419354839	0.984375	r
0.9069767441860465	0.3046875	r
0.6410256410256411	0.3359375	r
0.7608695652173914	1.98046875	r
0.8823529411764706	0.09375	r
0.72	0.328125	r
0.8611111111111112	0.0546875	r
0.9183673469387755	0.71875	r
0.4634146341463415	1.03515625	r
0.7666666666666667	1.30078125	r
0.9090909090909091	1.951171875	r
0.78125	0.203125	r
0.6	0.1484375	r
0.9705882352941176	2.2802734375	r
0.7058823529411765	0.94140625	r
0.75	0.123046875	r
0.8823529411764706	1.171875	r
0.7441860465116279	1.73046875	r
0.8409090909090909	2.47265625	r
0.9411764705882353	0.5	r
0.9019607843137255	0.4765625	r
0.7692307692307693	1.95361328125	r
0.896551724137931	1.1953125	r
0.9272727272727272	1.240234375	r
0.78	1.5703125	r
0.6470588235294118	2.1220703125	r
0.8947368421052632	0.9453125	r
0.8571428571428571	1.09375	r
0.9428571428571428	0.3984375	r
0.7	3.48828125	r
0.9622641509433962	1.1640625	r
0.6511627906976745	0.625	r
0.8723404255319149	0.40625	r
0.8367346938775511	0.703125	r
0.6666666666666666	1.34375	r
0.9069767441860465	0.234375	r
0.8421052631578947	2.00390625	r
0.6511627906976745	0.515625	r
0.6904761904761905	0.533203125	r
0.8297872340425532	1.78125	r
0.9787234042553191	0.1796875	r
0.75	0.25	r
0.9230769230769231	0.359375	r
0.90625	2.48828125	r
0.9069767441860465	0.9140625	r
0.5370370370370371	2.06640625	r
0.7555555555555555	2.6328125	r
0.75	0.609375	r
1.0	0.0078125	r
0.8048780487804879	2.6875	r
0.7659574468085106	0.625	r
0.9459459459459459	2.0635757446289062	r
0.9615384615384616	0.890625	r
0.896551724137931	0.8046875	r
0.9019607843137255	2.576171875	r
0.9375	2.814453125	r
0.775	0.86328125	r
0.825	1.8759765625	r
0.7619047619047619	0.40625	r
0.7222222222222222	0.796875	r
0.9	0.2109375	r
0.6666666666666666	3.38671875	r
0.74	0.0703125	r
0.8	1.015625	r
0.9310344827586207	2.31640625	r
0.8611111111111112	3.30859375	r
0.775	0.9609375	r
0.7021276595744681	0.265625	r
1.0	1.84765625	r
0.7272727272727273	0.9765625	r
0.8	1.45556640625	r
0.9111111111111111	0.40625	r
0.7719298245614035	1.25	r
0.9285714285714286	1.87890625	r
0.9375	1.3046875	r
0.4318181818181818	0.90625	r
0.8958333333333334	0.1875	r
0.8484848484848485	0.40625	r
0.9111111111111111	1.83203125	r
0.9767441860465116	0.546875	r
0.78125	1.10546875	r
0.48333333333333334	1.8125	r
0.9074074074074074	0.15625	r
0.8292682926829268	0.265625	r
0.8947368421052632	0.7421875	r
0.7	0.2890625	r
0.825	2.46728515625	r
0.782608695652174	0.28125	r
0.7090909090909091	0.9375	r
0.7169811320754716	0.7578125	r
0.8857142857142857	0.8367919921875	r
0.8421052631578947	1.166015625	r
1.0	1.67578125	r
0.7037037037037037	0.515625	r
0.9032258064516129	2.03369140625	r
0.32075471698113206	2.50390625	r
0.7	0.140625	r
0.8709677419354839	0.89453125	r
0.825	2.4375	r
0.627906976744186	1.76953125	r
0.7045454545454546	2.8203125	r
0.6216216216216216	0.546875	r
0.7307692307692307	1.0390625	r
0.6896551724137931	1.796875	r
0.6724137931034483	1.55859375	r
0.6666666666666666	0.109375	r
0.7428571428571429	0.6484375	r
0.782608695652174	0.6640625	r
0.9117647058823529	0.72265625	r
0.5	1.921875	r
0.9411764705882353	0.453125	r
0.9111111111111111	3.00146484375	r
0.8333333333333334	2.779296875	r
0.9772727272727273	1.5546875	r
0.925	0.8828125	r
0.9117647058823529	0.90625	r
0.9782608695652174	0.9375	r
0.6842105263157895	1.99560546875	r
0.8125	0.4453125	r
0.7857142857142857	1.625	r
0.975	0.046875	r
0.8837209302325582	0.6875	r
0.5652173913043478	2.875	r
0.6046511627906976	2.22265625	r
0.6097560975609756	2.20703125	r
0.75	1.0078125	r
0.9423076923076923	0.85546875	r
0.6481481481481481	2.7802734375	r
0.7948717948717948	0.5	r
0.6862745098039216	0.234375	r
0.8775510204081632	1.4375	r
0.8604651162790697	0.3359375	r
0.6428571428571429	2.09765625	r
0.896551724137931	0.1171875	r
0.58	2.1328125	r
0.95	0.53125	r
0.7111111111111111	3.11328125	r
0.5238095238095238	3.0185546875	r
1.0	1.4189453125	r
0.6842105263157895	0.5078125	r
0.6808510638297872	2.91796875	r
0.9302325581395349	0.6015625	r
0.9574468085106383	0.6875	r
0.6666666666666666	1.845703125	r
0.6170212765957447	0.6640625	r
0.625	2.392578125	r
1.0	1.80859375	r
0.7692307692307693	0.36181640625	r
0.8846153846153846	2.208984375	r
1.0	1.39990234375	r
0.7941176470588235	1.70703125	r
0.5777777777777777	0.8984375	r
0.72	0.578125	r
0.9245283018867925	0.0625	r
0.7391304347826086	0.8984375	r
0.7450980392156863	3.109375	r
0.9722222222222222	0.0390625	r
0.54	1.7421875	r
0.8181818181818182	0.203125	r
0.8235294117647058	0.9365234375	r
0.5925925925925926	0.5703125	r
1.0	0.28125	r
0.8205128205128205	3.71875	r
0.9245283018867925	0.1875	r
0.8936170212765957	0.9140625	r
0.9142857142857143	0.171875	r
0.5357142857142857	1.43359375	r
0.7254901960784313	0.265625	r
0.819672131147541	2.18359375	r
0.9473684210526315	0.8671875	r
0.7346938775510204	2.67919921875	r
0.48	0.888671875	r
0.8620689655172413	1.3125	r
0.75	1.15625	r
1.0	1.78515625	r
0.7222222222222222	0.796875	r
0.25	3.890625	r
0.85	0.4609375	r
0.45714285714285713	0.9375	r
0.8333333333333334	1.543212890625	r
0.7142857142857143	4.25	r
0.6136363636363636	0.921875	r
0.6857142857142857	0.046875	r
0.918918918918919	0.21875	r
0.6875	3.80859375	r
0.8125	0.21875	r
0.5	0.11328125	r
0.8333333333333334	0.4375	r
0.8727272727272727	0.4765625	r
0.868421052631579	0.21875	r
0.7894736842105263	0.390625	r
0.72	0.546875	r
0.9767441860465116	0.171875	r
0.8333333333333334	0.81640625	r
0.926829268292683	1.03125	r
0.9183673469387755	0.6875	r
0.8	0.5703125	r
0.8979591836734694	0.9921875	r
0.7288135593220338	1.46875	r
0.9069767441860465	1.546875	r
0.7333333333333333	3.11328125	r
0.8214285714285714	1.62890625	r
0.8837209302325582	0.875	r
0.7704918032786885	1.9375	r
